A Modular Framework for Distributed Model Predictive Control of Nonlinear Continuous-Time Systems (GRAMPC-D)

The modular open-source framework GRAMPC-D for model predictive control of distributed systems is presented in this paper. The modular concept allows to solve optimal control problems (OCP) in a centralized and distributed fashion using the same problem description. It is tailored to computational efficiency with the focus on embedded hardware. The distributed solution is based on the Alternating Direction Method of Multipliers (ADMM) and uses the concept of neighbor approximation to enhance convergence speed. The presented framework can be accessed through Cpp and Python and also supports plug-and-play and data exchange between agents over a network.

==> data/distributed/Times.dat <==
71
66
66
67
67
80
68
68
68
66
66
65
67
65
67
70
77
72
66
65
64
65
68
68
70
64
65
64
62
60
61
60
59
61
65
65
62
68
72
70
65
66
67
67
70
66
67
70
69
67
68
70
67
76
67
60
61
61
60
63
60
62
65
60
67
68
68
67
69
68
70
69
70
68
69
68
67
68
64
64
64
65
65
67
69
68
67
67
66
74
66
66
66
69
69
67
72
67
66
69
67
67
69
67
67
67
66
67
66
67
66
69
67
97
68
72
67
67
70
66
66
66
67
67
67
68
67
68
67
68
66
66
66
67
66
66
66
66
67
64
65
64
65
66
64
65
65
64
67
68
66
67
65
66
66
66
67
66
65
70
73
66
74
65
65
68
70
69
68
68
66
66
66
66
66
68
69
67
67
67
67
67
68
66
67
68
66
68
70
70
71
69
67
68
71
72
69
71
69
67
66
67
67
70
64
64
66
64
67
66
67
67
67
68
70
66
66
66
65
69
66
66
72
67
66
66
65
64
65
67
67
66
67
69
72
69
67
66
65
65
66
66
65
65
64
68
66
64
64
64
71
69
66
66
67
69
67
68
66
67
66
67
66
66
66
67
66
66
67
67
66
69
65
66
70
70
64
64
61
63
59
60
61
61
60
63
66
66
67
65
67
65
66
66
69
70
73
69
67
64
69
71
67
68
70
84
68
68
65
68
67
68
67
67
66
69
68
66
67
66
65
65
69
67
67
67
66
68
65
70
68
68
71
69
67
66
66
66
68
66
66
65
65
67
66
68
67
66
65
65
67
67
66
68
70
69
68
70
67
66
66
66
67
67
66
66
66
65
66
67
67
67
68
68
66
71
69
66
68
67
66
66
66
65
64
67
64
68
68
65
65
66
64
69
67
70
68
69
68
67
67
67
66
67
65
66
66
67
67
71
68
66
68
66
67
66
65
68
68
66
65
66
69
73
66
66
68
66
67
67
71
72
67
66
66
68
67
65
66
67
67
66
67
66
65
67
66
65
67
65
65
66
65
66
67
67
69
67
68
67
68
68
69
69
65
66
66
66
65
81
85
67
69
67
65
68
66
65
66
66
66
66
67
66
68
69
68
70
66
63
66
65
64
65
66
67
68
67
68
70
67
67
66
65
65
68
68
67
65
66
67
65
65
69
68
66
66
69
64
64
65
65
67
66
66
66
70
66
67
67
67
67
67
70
70
66
66
67
68
65
68
66
68
67
66
66
66
67
66
70
72
70
66
67
65
67
64
69
67
66
66
66
64
66
67
70
69
68
66
64
66
70
66
67
65
66
68
65
65
66
66
65
64
65
66
64
63
65
66
68
68
66
67
66
66
66
67
66
66
66
66
68
70
69
71
66
67
66
67
67
67
67
68
66
67
66
66
67
67
66
65
69
66
71
70
68
66
65
65
68
68
66
70
69
69
67
67
67
65
67
69
61
57
56
56
56
55
57
57
57
56
59
70
66
66
69
65
66
67
67
66
65
66
66
67
67
67
69
67
68
70
66
64
66
66
71
65
75
68
71
66
68
69
68
71
68
66
67
67
66
67
68
79
67
70
67
67
65
68
66
69
66
66
65
66
65
65
68
73
70
72
66
66
66
66
67
67
66
65
66
67
64
66
64
64
65
65
66
68
68
68
70
67
67
68
68
70
69
69
66
69
68
65
67
67
66
66
68
70
67
72
70
66
66
67
66
67
66
68
67
65
66
71
67
67
67
67
66
67
67
67
70
65
69
66
67
65
68
68
68
67
68
68
74
72
67
69
78
64
61
63
64
66
62
60
58
58
69
66
65
65
64
66
67
70
67
67
67
66
65
66
65
65
65
65
66
65
65
64
65
68
66
64
64
67
65
64
65
65
66
68
74
69
67
67
68
67
68
68
67
67
66
66
65
67
67
68
68
67
71
68
74
66
66
65
66
68
68
65
65
65
66
65
66
69
71
66
68
68
66
67
67
73
69
66
67
70
72
66
67
67
66
66
69
70
68
71
68
65
66
66
67
65
68
67
65
66
64
66
70
66
66
69
70
67
70
69
69
67
67
65
64
71
65
65
65
65
64
64
64
68
64
65
68
70
72
73
69
67
65
66
70
71
70
68
70
71
69
72
67
64
65
65
68
65
66
66
67
65
66
71
67
67
66
66
65
65
65
65
64
65
66
67
67
67
66
69
68
71
65
64
65
65
68
66
66
66
66
66
65
65
65
66
65
65
65
65
64
64
64
64
66
66
69
69
69
69
69
68
71
67
65
64
64
68
66
68
66
67
66
67
72
68
68
66
65
67
72
68
67
66
67
68
66
66
74
66
66
67
67
67
66
68
65
67
69
67
67
65
64
70
66
78
68
70
67
66
69
67
68
67
67
67
67
67
67
65
65
66
66
65
65
65
66
70
64
68
68
66
65
70
68
67
65
68
67
69
68
67
68
66
65
65
68
73
66
65
65
64
64
64
65
65
69
66
66
66
66
65
65
65
64
65
65
64
65
65
70
64
64
64
65
66
65
64
66
64
65
70
67
67
67
67
67
68
70
66
66
68
65
64
65
65
66
68
65
65
64
65
68
66
67
65
66
68
70
66
68
66
67
66
64
64
64
64
64
64
68
67
66
69
69
66
66
68
68
72
70
71
71
68
66
67
69
66
67
65
66
65
67
67
71
67
68
70
67
67
67
69
66
67
66
67
65
65
65
66
67
66
66
66
67
66
66
67
65
67
81
68
66
68
67
69
70
66
72
66
69
66
69
67
68
66
66
67
68
69
66
66
70
66
69
70
69
69
66
65
66
65
66
67
66
66
77
65
67
65
64
64
65
65
67
66
66
69
71
72
65
66
67
66
67
68
72
72
70
69
68
67
66
69
67
68
67
66
66
66
68
69
70
68
65
66
65
68
66
66
65
66
68
68
65
65
69
66
73
67
66
65
66
71
68
70
68
66
69
65
69
69
66
69
68
65
67
65
65
65
67
66
66
68
65
65
65
65
67
66
67
65
65
66
66
67
68
70
68
65
67
67
65
65
65
68
69
69
68
67
64
67
66
65
65
65
65
67
70
66
66
63
64
63
64
66
66
67
63
64
65
64
65
65
69
66
66
68
66
65
71
73
71
68
68
67
64
69
67
67
69
71
69
67
70
66
77
67
65
64
64
65
65
67
66
67
67
68
67
67
66
66
66
65
75
65
66
66
65
67
65
64
64
69
67
66
72
67
66
69
67
70
71
69
68
70
69
67
69
67
69
69
68
67
112
67
68
67
66
67
67
66
73
70
66
66
66
67
67
66
65
68
67
68
68
69
74
70
66
66
66
66
65
67
66
69
66
66
66
65
66
66
69
68
66
67
72
65
66
65
65
66
67
70
70
72
68
66
68
66
66
68
66
67
65
70
67
66
67
65
66
78
64
67
65
65
65
65
67
66
65
65
66
66
66
82
66
65
63
65
68
68
65
64
65
68
69
66
67
66
67
63
61
62
62
63
62
62
63
59
62
68
68
65
64
64
71
72
70
68
70
68
69
70
70
66
66
65
69
64
67
67
69
68
69
68
69
67
66
67
67
66
65
66
66
67
66
74
59
55
55
56
55
56
55
55
53
49
50
56
60
61
63
61
60
64
63
69
65
66
67
66
67
69
67
67
65
67
72
67
66
66
66
69
68
75
70
68
66
67
67
65
65
67
72
69
69
65
64
67
75
71
70
68
69
68
70
65
69
67
66
67
66
67
67
67
68
64
65
65
65
72
67
66
66
66
66
65
68
66
67
66
67
65
65
66
66
66
67
66
68
67
67
67
65
65
66
69
69
68
67
66
67
66
66
66
68
66
66
66
66
65
66
66
65
65
64
67
67
69
68
65
66
65
66
68
65
70
65
65
67
67
66
68
68
65
65
65
71
69
66
66
66
67
66
64
65
67
69
67
66
65
66
65
66
66
66
66
65
65
65
67
67
66
64
65
71
66
71
69
65
65
69
68
69
70
65
64
66
67
66
71
67
66
65
66
66
66
66
66
67
68
69
72
66
70
66
65
65
66
67
72
66
67
67
67
67
66
69
67
67
68
67
72
67
67
65
65
66
66
64
65
64
67
69
67
70
66
64
64
68
67
67
68
66
70
64
64
64
64
72
71
65
67
68
68
65
65
67
67
68
67
67
70
67
63
68
68
67
70
66
66
64
67
72
64
65
66
66
66
66
64
71
72
70
67
69
67
65
64
67
66
65
68
67
69
69
66
66
64
65
64
64
67
68
65
70
71
66
66
70
71
67
68
67
67
70
66
67
66
66
70
68
70
69
67
67
69
70
69
70
67
71
70
69
66
67
71
71
71
69
67
67
65
65
66
64
65
66
63
65
65
66
65
65
65
66
66
65
64
64
66
71
65
64
64
82
74
71
68
70
66
72
69
69
66
66
61
61
62
61
61
63
58
60
59
64
63
64
64
64
64
68
66
65
64
65
67
68
68
72
67
68
68
66
66
66
66
67
67
66
70
70
67
76
68
68
69
68
70
69
68
74
69
70
65
65
66
65
70
66
66
66
79
64
68
72
70
71
70
68
70
68
69
70
70
68
73
67
66
67
65
71
68
66
67
69
65
65
67
69
65
67
66
67
68
69
66
71
67
70
69
67
65
65
67
67
69
67
65
67
69
70
66
66
67
66
68
67
69
70
74
70
66
69
64
64
65
71
71
65
66
68
67
70
66
65
64
68
66
66
66
66
66
69
56
55
55
57
57
55
54
54
54
55
59
68
66
67
67
67
66
65
64
63
66
64
68
68
66
65
67
65
66
66
68
67
71
66
66
69
66
67
66
65
69
69
67
67
68
66
64
64
68
69
68
68
66
66
70
71
67
66
69
69
71
68
66
67
69
67
69
65
63
66
67
67
69
66
69
72
66
65
65
68
65
64
65
69
67
70
68
66
67
66
69
65
69
67
66
67
65
67
66
67
65
65
64
65
69
68
70
69
69
70
68
69
68
70
69
66
66
68
67
67
66
66
64
68
67
68
69
68
66
67
68
67
67
67
66
67
67
69
66
72
71
68
68
68
67
66
66
69
66
66
69
65
67
68
67
66
68
65
65
68
66
65
67
66
71
72
71
73
73
70
68
65
65
66
66
68
66
65
73
71
77
74
79
72
74
69
73
71
75
72
71
72
74
72
69
70
72
74
73
68
67
66
66
69
66
68
66
67
66
67
66
65
68
68
69
66
61
61
59
58
62
58
59
60
61
62
66
65
65
79
55
55
50
51
52
51
49
50
49
49
50
58
64
68
69
66
66
67
66
68
66
66
67
66
68
70
67
66
67
66
65
66
66
65
66
65
66
67
66
65
69
70
70
66
66
70
69
67
67
67
66
65
67
68
66
71
70
68
69
64
65
66
63
63
70
70
67
71
69
67
68
67
67
66
65
65
68
67
69
66
72
66
68
67
68
66
65
68
66
65
66
66
66
65
66
66
67
66
66
67
67
66
68
68
67
67
66
66
66
65
67
67
67
73
67
67
66
66
67
67
70
71
72
68
67
66
66
66
65
66
67
65
64
65
65
66
66
66
67
69
64
66
66
67
66
66
65
66
68
71
67
67
67
66
66
66
65
66
64
67
68
69
65
70
64
67
67
66
67
66
67
68
68
68
70
65
65
67
67
69
68
67
68
68
65
71
66
66
66
66
64
65
64
67
68
66
64
67
69
65
65
64
67
67
69
66
66
65
65
72
70
70
66
63
67
65
65
68
66
66
67
66
68
65
67
68
66
66
68
66
74
69
67
70
66
67
67
65
65
66
66
68
68
70
70
69
66
67
69
71
69
68
74
67
66
65
65
64
68
65
67
65
66
67
67
68
66
65
65
74
74
70
68
67
66
65
66
65
66
67
68
71
68
72
68
68
69
68
68
67
65
66
66
64
65
66
66
66
66
65
82
64
65
69
69
68
67
67
67
66
67
70
69
69
68
67
67
68
71
71
68
66
66
67
65
68
68
70
71
68
68
67
68
68
67
68
70
68
66
66
70
68
66
65
68
65
66
66
71
68
65
66
70
71
68
67
68
69
73
70
66
67
67
68
66
65
64
64
64
64
64
64
73
66
67
69
67
66
66
67
66
68
67
67
67
66
65
67
68
68
67
67
71
66
75
70
67
69
68
67
70
69
67
67
66
66
66
65
65
66
66
66
66
67
67
67
66
69
69
69
66
66
68
66
66
66
68
68
68
72
68
66
68
66
66
68
73
68
68
70
71
65
70
67
65
66
67
65
68
64
66
69
73
66
65
66
65
65
70
65
64
66
65
67
67
67
67
66
66
69
67
66
67
67
67
66
70
73
68
68
65
66
65
64
67
66
65
67
67
67
67
66
67
68
65
65
68
67
67
66
65
67
65
70
67
66
66
67
67
67
65
66
64
66
66
66
85
64
67
67
71
69
67
63
63
65
65
65
66
66
66
65
67
68
68
66
67
80
67
67
67
67
68
67
71
68
66
67
66
69
68
68
67
67
67
66
67
66
67
67
66
66
64
68
65
66
64
68
69
68
67
65
64
67
64
65
67
69
67
67
67
68
67
67
67
64
66
66
67
67
69
71
71
70
68
66
64
65
73
66
66
66
67
69
68
68
64
67
67
65
65
65
64
65
65
69
67
67
66
64
64
64
63
64
71
67
70
66
65
66
69
69
66
66
67
69
67
67
68
67
69
66
67
68
70
66
66
66
66
69
70
68
68
65
65
65
66
67
68
69
66
65
69
67
65
67
63
66
65
67
67
66
73
67
65
64
62
60
61
60
61
61
63
67
68
68
68
69
70
72
71
65
66
66
70
73
70
69
70
66
66
66
66
65
66
67
69
69
66
65
65
65
65
67
66
68
65
64
70
64
66
66
69
66
72
67
66
66
68
65
68
68
70
69
74
80
68
56
56
56
57
57
56
56
57
56
57
62
67
66
67
67
71
64
64
65
67
67
65
65
65
68
69
66
65
67
66
65
64
67
68
68
67
67
65
65
66
65
66
67
67
67
69
70
71
67
67
70
69
69
70
66
63
65
65
65
66
71
64
67
66
65
67
73
67
67
66
66
68
66
68
66
65
66
65
63
65
65
65
65
68
67
66
67
67
73
67
65
64
67
69
68
69
73
71
69
70
68
67
65
76
68
66
69
67
69
66
67
66
67
65
66
67
66
70
74
68
70
70
69
66
68
68
67
69
68
66
67
70
70
69
68
67
68
69
66
67
66
66
65
66
65
69
64
66
68
68
71
64
66
66
67
69
66
67
64
64
63
64
66
67
65
70
68
71
65
65
65
70
67
68
66
66
68
67
68
68
67
68
67
68
68
65
69
66
67
67
66
71
66
67
67
67
66
65
65
70
69
68
66
68
72
68
68
68
65
66
66
71
75
71
69
70
64
65
64
64
65
64
64
65
64
64
64
64
63
64
65
65
68
66
67
67
67
67
67
66
66
65
66
66
69
66
68
68
66
66
67
67
72
66
65
66
67
66
66
67
65
65
65
70
70
67
71
69
67
66
68
67
67
69
68
67
67
68
66
66
68
66
67
67
66
71
68
68
68
68
69
71
69
70
80
55
54
55
55
55
54
56
56
57
55
64
69
66
66
66
67
68
66
67
66
67
65
68
69
66
67
67
68
68
67
67
65
66
65
66
66
69
68
69
66
69
69
74
65
66
66
65
69
65
66
67
66
65
65
67
69
68
65
68
67
65
69
83
80
69
69
66
65
68
67
65
67
70
66
67
66
67
67
67
67
65
66
65
66
67
66
69
69
67
65
67
67
65
65
65
67
68
66
67
67
66
66
66
69
66
66
65
67
66
73
67
70
69
67
72
65
65
67
72
70
67
68
69
73
66
64
65
68
70
68
63
73
67
66
64
65
65
67
69
72
69
68
64
65
67
66
65
70
67
66
68
68
68
67
69
66
66
67
70
68
70
66
69
67
71
67
72
66
68
68
69
70
67
72
70
68
71
68
65
64
68
67
68
74
71
68
69
69
69
68
67
71
66
66
66
67
67
68
68
67
66
64
73
71
65
66
65
72
75
65
66
67
64
65
65
65
65
68
69
67
68
66
66
68
69
72
69
64
74
68
66
67
70
68
67
68
70
69
68
69
70
73
68
67
65
67
66
65
67
67
69
67
67
65
68
68
68
67
67
68
67
66
66
67
66
67
67
68
67
66
64
66
68
67
67
65
70
70
68
69
67
66
65
67
68
66
66
64
66
73
67
67
67
67
70
68
64
69
67
66
66
66
65
66
66
66
66
67
65
66
67
68
70
74
67
67
66
66
67
66
65
64
66
66
65
71
67
66
70
68
67
71
70
68
65
69
66
69
72
68
68
67
69
66
65
65
66
67
67
69
67
67
68
69
66
68
67
66
65
64
69
71
72
65
66
66
68
65
67
67
66
64
64
66
67
64
67
80
65
59
62
60
60
61
65
59
61
61
67
67
68
68
67
68
68
67
66
66
67
69
67
67
66
65
67
66
70
67
68
68
69
66
65
66
71
72
69
66
74
67
68
67
69
73
69
70
71
68
67
66
65
69
64
65
65
64
64
64
85
57
59
57
57
57
56
57
56
57
56
62
73
67
65
67
67
67
66
70
74
67
66
64
66
66
65
71
68
67
66
67
68
68
65
78
70
65
66
66
65
65
65
67
74
67
65
64
65
68
66
65
64
66
66
66
66
65
65
74
68
68
67
67
69
70
66
65
67
66
67
66
67
68
66
66
68
66
69
71
70
69
64
64
68
66
67
67
70
72
69
73
70
69
69
67
68
66
67
70
68
67
68
68
67
72
69
68
70
68
66
64
65
67
66
64
65
68
65
67
67
67
66
71
65
64
65
69
67
65
68
65
68
66
66
67
67
67
66
70
72
64
66
65
64
69
65
64
65
65
64
64
65
65
65
66
67
64
64
67
68
65
65
67
65
65
65
65
66
66
67
66
71
68
67
66
67
66
66
72
67
68
85
70
66
66
65
67
71
67
67
67
65
66
66
64
66
67
67
66
69
67
68
67
67
68
66
66
68
69
69
68
65
66
65
65
68
69
70
67
68
67
69
68
69
67
68
69
65
69
67
56
57
56
57
57
59
56
55
56
56
66
69
66
69
67
66
66
67
67
67
66
66
64
64
66
67
65
67
68
67
67
66
66
67
71
65
66
65
68
68
67
71
71
67
68
68
66
66
70
68
68
67
66
68
68
66
66
65
65
65
71
57
59
56
58
56
57
58
57
56
56
66
66
66
66
67
67
67
67
68
66
65
66
66
69
68
67
69
66
68
67
69
68
64
66
64
66
69
71
69
67
68
68
68
68
67
66
66
65
66
67
66
69
66
67
66
66
67
65
64
65
65
65
68
67
66
68
67
67
68
86
72
68
68
66
68
68
68
70
69
67
69
70
68
67
67
66
67
67
67
67
68
67
65
64
66
65
66
67
66
67
69
66
67
68
66
71
66
64
66
63
70
67
66
66
66
66
69
68
68
67
66
66
67
68
67
67
71
67
67
67
66
68
66
66
68
69
69
70
71
70
68
67
65
67
66
67
65
66
65
65
66
66
66
66
66
66
66
67
68
67
66
71
74
64
64
65
70
69
69
67
65
65
65
70
68
74
69
66
66
69
76
70
70
70
70
65
65
67
71
65
65
64
65
66
67
67
66
67
69
68
71
66
65
66
68
67
65
65
67
69
66
64
68
71
66
67
67
69
65
64
65
65
64
65
64
66
65
65
74
68
67
66
68
66
70
69
66
67
68
72
64
64
64
66
66
67
67
70
73
77
69
68
66
65
65
66
67
66
72
67
70
67
68
66
68
70
68
70
64
64
64
114
68
68
67
67
70
67
69
69
65
65
65
70
67
69
66
68
67
67
65
66
67
69
73
65
69
69
68
67
67
69
66
66
66
66
69
67
67
65
66
65
66
74
67
66
68
71
56
56
58
59
58
55
56
56
56
56
63
67
66
67
68
69
68
68
69
70
67
67
66
69
66
66
65
65
68
66
67
66
64
64
66
67
67
72
67
68
67
67
67
66
67
68
68
68
68
70
66
68
67
67
68
65
65
66
70
70
65
68
65
66
66
66
64
64
71
71
70
70
65
67
69
66
67
65
66
66
65
65
67
66
68
68
68
69
68
65
68
67
67
68
66
68
67
70
68
68
68
66
66
66
67
65
72
68
73
70
72
70
74
72
68
65
65
66
68
67
65
71
70
70
66
65
70
71
82
57
54
50
50
50
49
50
51
49
49
49
52
60
66
66
66
66
66
67
71
68
67
66
65
69
68
71
68
64
64
65
68
68
69
67
67
66
64
69
66
67
70
68
68
69
67
66
67
70
66
67
70
70
68
68
68
64
65
64
64
64
66
66
64
65
65
65
65
65
69
65
65
67
67
66
68
67
66
67
66
74
71
70
71
69
68
70
67
67
69
66
71
68
71
70
67
70
66
69
70
71
69
65
71
68
68
69
67
67
67
70
68
70
67
71
67
67
73
67
68
67
67
66
68
66
66
66
69
68
61
60
60
62
61
62
59
59
59
64
65
66
65
65
65
65
66
70
64
68
69
72
69
71
69
69
68
67
66
66
65
74
71
67
66
66
72
70
68
70
71
70
70
67
67
69
65
65
64
64
65
66
72
70
70
66
66
65
68
67
67
68
66
66
68
68
70
67
68
68
71
67
66
66
67
68
68
70
66
62
63
61
65
62
62
62
63
58
49
54
57
57
57
59
57
50
49
49
54
59
58
64
64
64
60
65
69
70
67
69
71
68
68
67
72
68
67
71
70
66
67
70
67
66
69
66
66
68
67
68
65
70
66
64
71
72
72
68
69
70
69
67
68
67
67
68
67
69
66
70
68
68
67
66
66
67
67
67
67
69
68
68
71
69
71
66
66
74
69
69
69
70
72
70
69
67
69
72
67
65
66
66
71
70
69
67
68
68
71
71
66
67
66
68
65
66
66
68
70
68
66
68
67
68
67
68
66
68
67
66
68
67
65
69
69
68
68
67
66
68
66
67
67
67
67
66
68
67
67
67
67
80
77
74
68
67
67
63
63
61
62
62
59
62
64
65
62
66
66
70
69
68
68
67
66
65
67
65
72
67
68
66
65
68
68
67
67
69
68
68
65
65
67
68
68
72
68
71
67
68
68
65
65
66
66
66
66
64
65
70
67
68
66
68
66
67
67
65
64
65
66
70
72
72
70
69
67
72
68
66
66
65
66
65
67
68
67
70
66
66
66
67
67
67
68
68
67
67
66
67
68
68
68
66
65
65
65
66
67
66
70
69
66
66
67
67
68
67
72
66
64
68
65
71
67
64
65
64
65
64
65
64
64
66
68
71
67
66
66
69
65
67
66
71
70
64
65
65
70
70
65
67
68
69
72
67
68
66
65
66
66
68
65
65
66
66
70
68
67
70
67
65
67
68
66
65
66
71
72
73
71
69
78
64
68
65
65
64
66
65
65
70
66
69
65
66
65
66
65
64
65
65
68
70
66
68
69
67
69
65
64
66
66
68
72
68
69
66
71
68
65
65
67
66
71
68
67
65
67
67
70
67
70
68
69
65
70
66
68
65
65
66
66
67
69
65
66
65
68
71
65
71
69
67
69
67
69
66
67
68
66
67
66
68
68
67
66
66
66
66
66
65
68
67
66
67
66
66
67
66
65
66
69
69
68
71
65
64
64
65
75
64
67
71
71
67
64
65
65
66
70
67
68
68
66
68
66
67
65
65
66
66
66
65
65
66
77
73
67
75
59
61
59
60
61
61
59
62
60
61
65
63
63
68
67
65
64
68
70
66
68
68
73
67
67
67
67
68
67
71
70
68
68
69
66
68
67
65
69
69
66
74
66
67
65
68
71
67
67
65
64
67
66
67
65
67
65
66
65
80
72
66
68
67
66
66
69
66
67
67
68
69
57
56
58
56
56
58
59
57
57
56
71
69
70
71
69
73
72
71
79
68
69
72
68
69
71
70
73
69
57
57
57
57
57
57
57
56
56
56
64
66
68
66
69
69
65
67
66
58
57
59
59
57
56
58
59
58
58
73
72
68
69
74
71
71
72
70
69
67
74
67
69
68
66
67
65
65
68
65
64
65
67
68
83
72
68
67
68
66
68
69
69
67
69
67
68
67
67
67
66
66
67
72
68
65
66
65
65
65
64
68
66
66
64
64
65
70
66
69
68
71
67
68
65
68
67
66
68
65
68
67
65
70
68
66
68
68
65
66
68
66
66
69
65
64
66
65
65
65
65
68
71
66
65
66
67
65
68
68
66
67
67
66
68
68
67
66
68
66
65
65
65
66
66
65
65
65
64
65
65
65
72
68
65
64
68
66
69
67
70
69
66
70
66
68
65
67
71
67
68
66
68
71
66
65
64
65
67
68
65
65
65
65
69
68
70
71
67
66
72
66
69
68
69
67
65
65
65
67
71
66
68
67
65
65
64
70
67
66
65
65
65
67
66
66
67
66
66
70
66
66
67
66
66
66
67
67
70
68
65
66
68
68
65
66
65
65
66
66
66
66
67
66
68
70
67
68
66
67
66
66
67
66
66
66
66
67
66
65
65
66
66
70
70
66
65
71
70
68
67
67
68
66
69
69
67
67
72
65
69
67
65
66
66
71
67
66
68
68
68
66
64
65
66
67
67
64
64
65
66
67
65
67
71
68
68
67
66
69
70
67
67
67
67
68
67
68
67
66
65
83
66
67
68
68
71
66
68
68
67
68
66
69
68
68
67
66
67
65
66
65
65
65
65
66
66
65
65
65
65
67
67
66
70
66
66
67
73
67
67
70
67
66
68
67
66
67
67
69
70
68
67
67
69
67
66
65
66
68
68
69
67
67
69
63
65
65
70
70
67
69
66
68
68
66
68
67
66
66
66
60
64
60
59
61
60
60
65
62
67
70
70
68
66
66
65
66
66
68
65
67
67
67
67
69
66
68
69
67
70
68
68
68
65
67
65
66
62
59
58
58
58
60
59
57
59
63
69
66
66
69
69
68
66
66
66
67
68
67
66
69
67
67
67
70
72
68
68
67
67
68
70
66
69
66
68
68
67
67
68
67
67
67
67
66
67
67
70
67
68
69
68
68
67
69
67
68
66
65
67
76
68
62
60
61
60
60
60
60
60
58
58
72
69
71
69
70
68
67
66
67
68
67
75
66
66
66
70
74
68
67
67
66
68
67
66
70
67
70
69
71
69
70
66
66
66
68
66
66
66
69
67
65
67
67
67
70
67
65
66
66
65
66
67
67
67
67
72
68
66
66
66
73
69
70
68
68
68
67
68
70
67
68
67
67
67
69
68
67
68
67
67
68
68
68
66
66
62
63
64
61
65
64
63
60
62
68
69
76
73
69
68
66
68
66
66
66
68
65
68
66
68
67
64
65
66
67
68
65
65
67
66
65
66
65
69
67
67
71
65
61
65
58
58
59
63
59
62
63
67
72
70
69
71
65
64
65
65
65
66
66
72
68
66
66
65
69
70
66
66
66
68
66
69
67
66
65
66
68
69
67
68
66
67
68
69
66
66
67
67
67
69
66
68
67
67
66
66
71
79
60
56
56
57
56
49
49
48
50
49
62
60
60
60
60
63
68
66
67
65
66
66
65
65
65
66
67
65
66
67
65
67
67
68
67
65
66
68
66
67
67
65
66
67
65
65
66
69
71
64
65
64
65
64
65
66
65
67
66
67
67
65
64
66
68
66
69
70
73
68
69
65
66
65
65
65
66
70
68
66
66
68
66
65
67
68
67
68
67
75
69
69
68
68
65
66
66
66
66
65
65
65
69
68
69
68
68
67
66
67
72
69
71
69
68
67
67
69
69
69
72
67
68
66
66
67
67
68
68
67
67
66
66
67
70
70
72
70
69
68
69
69
71
71
67
69
68
67
73
69
66
65
65
66
69
68
70
74
65
67
69
69
66
68
66
67
66
65
67
67
65
64
65
65
66
65
66
69
67
67
66
66
68
68
69
70
68
67
66
70
67
71
68
68
67
67
68
65
66
66
67
66
67
69
68
69
65
64
68
65
65
65
64
71
74
69
68
67
67
65
65
67
66
64
70
67
64
72
73
68
70
65
66
68
65
66
66
66
65
65
67
66
67
67
68
69
66
69
67
67
66
64
68
69
70
71
77
68
66
65
66
68
66
66
68
72
66
68
66
69
67
68
78
68
74
67
67
70
70
68
66
66
67
67
65
68
65
67
65
65
66
67
65
71
67
67
66
67
67
68
65
66
66
66
66
65
64
66
66
69
66
65
66
66
65
65
67
65
65
71
66
71
66
66
64
65
66
66
65
64
65
66
66
65
64
65
69
67
70
69
69
70
67
69
66
65
65
67
66
67
67
66
67
67
67
67
68
78
68
71
65
65
64
65
66
66
65
70
69
69
67
67
66
67
67
68
67
67
67
67
65
71
68
66
67
67
69
65
65
65
70
70
72
73
76
68
66
69
72
65
65
65
65
65
65
65
70
65
65
57
56
55
55
55
55
54
56
55
56
61
66
64
64
66
67
66
68
66
67
72
66
69
71
67
66
70
67
65
67
71
69
67
66
67
67
67
65
72
67
70
72
70
70
70
67
66
67
66
67
67
66
67
67
68
69
69
69
68
65
66
69
72
67
68
67
67
66
66
67
67
67
66
70
69
69
73
65
65
67
64
56
57
57
57
56
58
57
56
56
58
67
67
67
68
66
65
65
67
66
68
65
65
65
67
65
64
65
65
70
67
66
66
66
66
67
69
69
71
72
67
67
67
67
69
67
71
70
66
67
66
65
68
70
65
65
65
68
71
67
66
65
66
71
74
72
73
67
66
66
67
68
65
66
67
68
55
58
56
56
55
57
58
57
56
56
62
66
66
68
68
67
66
66
66
66
68
66
68
66
68
65
72
65
64
64
76
64
65
66
67
74
68
65
65
65
64
70
70
72
67
69
70
68
67
67
66
68
68
72
69
67
67
69
66
65
66
69
67
66
65
66
64
68
66
65
67
69
69
65
70
67
65
66
67
66
73
72
68
68
68
67
69
66
68
66
69
68
68
71
70
69
69
75
66
67
65
70
68
65
66
69
67
70
68
67
69
73
66
70
70
60
58
60
59
59
61
62
64
65
69
69
68
68
66
68
70
70
67
67
66
68
68
66
65
65
66
65
66
68
68
68
68
66
69
66
72
64
65
64
65
68
69
66
66
66
65
68
69
66
65
65
66
69
65
66
67
67
66
67
79
62
58
57
57
58
57
57
58
57
57
61
71
66
67
65
68
69
65
64
66
66
67
67
66
67
72
67
66
66
66
66
65
71
69
66
67
67
66
69
74
74
69
68
69
67
68
69
69
66
67
67
67
66
70
64
66
69
70
69
71
68
68
67
68
69
69
71
69
66
65
67
66
69
68
69
66
68
65
66
68
67
67
66
67
66
64
65
67
65
65
73
66
64
65
66
66
66
66
68
66
68
65
68
70
69
69
66
66
65
67
65
67
66
65
67
69
67
67
66
66
65
66
73
70
66
68
69
67
66
71
67
67
72
65
67
66
65
67
67
69
67
65
65
67
66
66
67
65
65
64
65
68
66
66
67
65
65
65
65
65
65
66
64
64
64
65
69
66
73
64
65
66
65
64
67
67
70
65
64
65
66
66
66
77
68
67
66
66
66
66
68
64
67
67
69
70
71
70
68
68
68
64
71
68
63
64
63
64
64
65
67
65
64
65
66
74
67
65
68
66
66
67
66
65
66
67
67
67
69
67
66
66
68
66
67
66
66
68
69
69
69
70
67
66
65
65
67
68
69
71
68
68
66
66
64
65
64
66
69
69
69
70
69
68
66
67
68
67
66
65
67
67
70
67
66
68
66
74
67
67
66
66
67
66
67
67
67
66
65
68
69
68
64
64
71
66
65
65
66
66
69
66
64
65
64
71
67
65
65
65
67
68
67
65
72
70
70
69
67
65
65
65
66
68
68
65
67
67
67
67
66
71
66
66
66
66
65
73
67
66
64
85
68
69
72
71
72
67
70
67
72
72
67
72
67
66
81
65
85
69
69
67
68
67
67
67
66
66
67
68
66
67
67
66
64
64
64
64
65
67
66
68
69
70
65
65
66
65
65
66
63
62
62
62
61
60
61
60
61
66
65
67
66
66
65
65
66
70
69
68
67
67
66
67
68
66
66
66
69
65
65
64
65
65
69
66
67
67
65
64
66
68
67
67
67
65
66
68
68
66
67
69
65
66
71
69
66
67
64
69
68
67
66
65
65
66
65
65
64
64
66
65
68
68
66
66
67
65
67
67
64
65
66
67
66
67
66
67
67
66
68
64
67
67
69
66
67
66
64
65
65
65
65
66
63
64
67
66
65
69
69
65
64
68
65
65
65
67
68
68
67
66
66
66
66
64
65
67
65
64
65
69
66
66
66
66
66
65
67
66
66
67
65
64
66
69
65
65
67
66
66
66
67
67
67
66
65
64
65
65
64
63
64
63
64
64
64
66
63
65
65
66
68
69
64
63
68
63
66
68
67
67
68
68
65
64
64
66
66
64
67
63
65
64
64
63
63
63
64
63
67
67
67
68
67
65
64
66
64
67
68
65
66
65
70
71
69
69
71
66
64
65
64
66
70
69
66
67
65
65
64
65
64
65
64
62
59
59
59
58
59
58
57
57
57
61
63
64
64
65
65
66
70
68
65
66
63
64
64
69
66
66
65
67
69
67
67
67
67
64
64
66
66
65
69
64
68
64
66
63
64
62
64
63
64
63
62
64
63
63
62
84
64
65
61
59
60
60
62
61
62
63
65
65
65
65
65
63
64
64
65
67
66
64
66
67
72
69
64
64
65
65
65
64
65
66
65
66
65
66
65
66
64
67
64
63
65
65
66
63
64
65
64
64
63
63
64
65
69
68
68
67
64
66
64
56
55
55
55
55
55
56
57
57
56
64
65
66
64
66
66
65
65
63
63
66
73
65
67
66
64
65
65
70
66
69
65
68
67
68
66
65
66
63
65
63
65
67
67
69
65
68
66
65
67
66
65
67
65
64
63
66
67
66
65
69
65
63
65
65
70
65
64
64
63
64
63
63
64
64
63
65
64
63
70
71
67
69
64
66
69
65
65
66
67
66
65
65
65
64
64
64
64
64
68
64
64
70
66
66
66
67
66
68
63
65
67
66
66
56
56
55
55
54
55
55
55
56
55
61
68
66
66
65
64
65
66
65
67
65
66
67
64
66
65
64
65
63
69
65
65
65
71
65
68
67
64
68
68
63
67
64
65
66
64
64
68
63
62
64
63
65
70
65
66
63
67
67
65
68
70
66
65
70
67
65
67
71
66
68
68
65
65
65
65
65
65
65
66
64
65
70
67
66
65
66
68
64
63
64
64
65
64
65
65
64
65
63
67
66
69
69
66
66
67
65
66
66
66
67
66
64
64
66
65
65
65
65
67
71
70
65
63
64
66
68
66
65
64
65
67
66
66
68
67
67
68
66
63
63
63
64
64
67
67
68
65
71
68
65
69
69
67
66
67
68
66
65
64
65
67
67
67
68
71
67
68
65
65
64
64
65
65
65
64
65
64
64
65
66
65
64
64
65
64
66
66
67
66
67
67
63
64
64
67
69
68
63
65
69
66
66
66
64
65
67
66
65
65
65
68
69
68
68
65
65
64
65
66
65
66
68
66
68
65
65
65
66
66
65
64
64
63
67
65
65
65
69
67
68
67
64
66
66
64
65
68
69
66
66
73
63
67
66
66
67
68
66
68
65
65
66
65
64
66
64
65
64
67
67
66
69
65
67
65
65
65
67
65
65
65
66
65
66
64
68
67
66
85
64
66
65
65
68
66
64
67
65
68
66
67
69
67
65
65
65
65
67
66
64
64
63
64
63
64
64
62
63
63
64
63
68
65
64
65
67
67
68
68
65
68
66
67
68
67
66
65
84
70
68
65
69
66
66
67
65
65
65
68
67
68
73
67
70
67
64
64
64
65
65
71
65
64
65
63
65
67
69
65
69
69
65
65
66
69
66
65
68
65
65
65
65
68
67
68
67
66
68
68
65
66
68
67
66
65
65
65
67
64
64
63
71
67
65
65
65
66
65
65
65
66
68
67
68
66
66
66
67
66
68
65
66
66
65
65
65
64
65
66
63
65
63
68
64
67
64
63
64
64
63
64
63
63
64
69
64
64
65
64
67
66
70
67
68
69
64
65
67
68
67
65
66
66
66
66
66
69
67
66
66
66
68
69
67
68
68
68
64
64
68
67
68
66
65
66
65
65
67
65
64
66
65
66
65
64
64
64
67
66
65
64
65
65
65
66
67
65
64
66
65
65
64
65
65
65
64
64
65
64
65
64
63
64
64
67
67
67
65
64
66
66
64
65
66
67
69
66
66
66
68
68
63
63
65
66
64
68
66
67
67
65
69
65
67
64
66
69
63
66
67
66
64
66
66
64
63
64
66
65
65
65
66
67
69
79
59
59
59
59
61
58
58
59
59
58
64
65
71
71
70
69
70
65
65
64
65
65
65
65
64
67
65
64
69
71
68
70
69
64
70
71
66
74
71
65
64
75
66
65
65
71
66
66
73
71
65
67
66
66
67
71
64
65
66
66
77
57
57
57
56
48
48
48
50
48
48
48
59
60
59
60
68
66
71
67
69
64
65
65
64
67
67
68
69
66
68
68
66
69
68
70
67
66
66
67
65
65
64
65
70
66
65
65
64
69
63
68
64
64
65
67
66
64
66
71
68
65
77
67
66
68
67
67
65
68
65
66
68
66
67
67
67
66
65
65
65
82
70
69
67
67
67
69
70
67
66
65
66
71
67
67
65
70
66
66
66
66
65
66
65
67
68
70
69
67
66
68
67
66
71
66
68
66
66
66
67
67
66
65
65
70
65
66
67
66
67
68
68
69
69
67
66
66
67
65
65
65
66
69
71
66
68
71
66
66
66
68
70
68
69
68
65
65
70
67
67
66
67
67
66
69
66
65
65
66
66
67
65
65
66
67
72
69
69
67
70
69
70
68
67
65
65
65
64
64
67
67
69
66
66
67
66
70
64
69
68
67
67
66
67
69
67
67
67
67
65
66
67
67
65
65
66
66
66
67
64
67
69
71
66
65
67
69
68
67
66
70
65
66
66
69
70
67
66
68
66
66
66
65
68
67
78
71
66
65
67
69
68
68
67
67
66
65
68
65
64
65
69
68
68
71
69
67
68
67
66
64
65
64
63
64
64
69
65
65
68
68
67
66
66
68
68
67
69
66
64
64
65
66
65
64
66
67
68
65
67
67
67
66
66
68
67
67
68
65
64
64
63
64
64
66
65
64
65
66
66
65
64
66
66
69
68
65
68
66
65
67
69
66
68
66
66
70
67
67
67
66
65
65
66
65
67
68
65
67
67
66
70
66
69
66
66
66
66
65
65
68
75
65
65
67
67
70
66
71
70
72
69
68
67
66
66
67
68
65
68
67
65
65
68
68
65
65
68
65
66
65
67
73
72
72
69
77
67
66
69
64
66
66
67
67
65
66
66
67
65
65
65
67
64
67
67
66
66
67
68
68
66
68
67
65
66
66
66
64
64
65
66
66
65
65
65
66
72
70
68
65
66
65
69
66
66
65
66
67
68
66
66
66
66
66
66
66
64
69
66
65
66
65
65
65
65
66
66
64
65
67
71
65
66
68
68
70
83
65
64
65
68
67
67
66
65
68
65
64
68
67
70
65
65
65
66
66
66
63
64
64
64
64
65
64
69
66
69
71
72
66
64
65
66
64
65
66
65
68
68
66
66
63
64
65
65
65
64
65
70
67
65
64
65
65
69
66
65
65
65
65
66
77
66
65
68
67
66
66
65
68
66
66
66
66
68
58
57
58
56
55
56
55
55
55
56
60
66
69
66
67
68
72
64
65
65
64
65
65
69
66
67
66
70
68
67
67
65
71
68
66
67
68
68
67
66
65
72
65
74
66
67
74
68
66
64
65
73
68
68
71
67
71
71
70
65
66
68
68
67
67
66
66
66
64
68
67
71
67
65
66
67
67
65
67
69
70
68
67
71
70
65
69
66
66
69
65
64
65
63
65
71
68
69
67
66
69
66
67
65
65
65
65
65
77
86
69
66
67
66
65
67
63
65
65
65
64
64
69
65
66
71
63
58
58
58
58
65
63
66
59
67
70
69
68
67
65
65
66
70
69
67
66
65
65
65
74
66
65
65
66
66
65
63
64
68
65
66
66
67
66
66
65
66
68
71
67
68
64
69
65
68
66
67
69
65
63
67
70
70
71
77
65
56
56
55
55
55
55
54
55
56
56
66
65
65
64
68
66
65
73
71
65
64
66
66
68
67
66
65
65
66
67
66
66
67
64
64
68
65
70
65
65
68
65
64
65
65
64
65
65
65
66
67
66
65
67
66
65
66
68
66
66
66
66
65
67
66
65
65
69
69
66
67
66
65
67
65
65
65
65
63
70
70
68
68
65
65
65
64
64
64
67
64
64
68
69
67
67
64
73
65
79
64
63
65
66
67
66
67
66
66
67
67
67
67
66
66
65
65
67
64
64
64
64
64
67
64
65
68
68
69
65
66
66
70
67
64
65
65
65
64
65
66
66
66
66
67
67
66
66
65
66
65
65
65
66
65
65
64
64
66
64
66
65
64
65
67
68
65
71
65
70
65
70
67
66
65
64
65
68
75
66
65
66
65
65
65
66
69
67
66
67
66
67
65
66
66
66
68
66
65
72
64
65
64
68
64
64
65
68
69
69
70
67
69
69
66
67
66
65
66
66
68
64
66
65
64
66
64
71
67
67
66
65
68
68
65
65
67
65
64
64
66
64
67
64
64
71
67
68
72
70
70
65
65
65
64
66
65
66
67
67
66
67
66
68
70
65
67
66
66
66
64
64
64
64
67
72
66
71
68
66
66
67
67
65
65
68
71
66
67
67
66
65
66
65
67
65
64
65
68
66
67
67
66
64
65
67
65
66
66
65
66
65
68
64
64
65
65
67
67
67
69
67
65
66
66
65
65
71
68
68
66
65
65
65
65
70
69
70
68
65
67
65
67
66
66
65
66
66
66
65
65
66
65
65
64
66
69
68
69
69
81
76
78
67
66
68
68
66
68
65
68
67
66
72
71
69
69
66
68
66
68
66
65
65
67
64
65
68
67
64
64
65
66
65
66
65
64
69
68
69
67
65
67
67
66
64
68
68
65
70
67
70
65
66
69
65
67
67
66
66
68
68
66
66
65
68
67
66
66
65
78
66
66
69
67
65
67
67
65
66
68
67
66
66
65
66
66
71
64
65
65
64
65
66
65
65
65
65
67
66
68
69
68
71
70
67
67
66
66
67
66
66
65
55
55
56
54
55
55
56
56
56
55
61
64
68
65
65
66
66
67
65
64
68
66
66
68
71
66
67
68
69
69
66
66
67
65
65
66
65
64
65
65
67
67
65
66
65
67
68
67
65
66
65
65
65
65
64
65
64
64
65
64
69
67
70
69
67
66
67
67
71
68
68
77
68
66
67
65
66
66
65
73
66
66
66
67
65
65
65
70
71
66
66
65
66
65
67
66
67
65
65
66
62
60
63
64
61
64
63
60
59
62
69
68
65
66
67
67
67
68
68
68
66
68
67
64
64
64
65
64
64
64
68
68
66
66
73
65
65
66
68
68
72
67
69
68
67
70
67
69
71
68
66
66
66
71
67
66
67
65
65
65
64
64
66
65
63
66
68
67
65
67
66
67
65
65
67
65
66
68
70
66
64
71
65
65
64
65
65
67
68
67
71
67
64
66
65
70
69
65
64
65
64
65
69
67
68
69
67
66
67
66
74
72
71
66
68
65
65
68
67
68
67
68
68
65
67
71
67
65
67
67
65
66
67
65
66
67
64
64
64
65
64
73
60
55
57
56
55
55
55
56
55
55
56
65
66
68
67
68
65
69
72
67
66
66
67
69
68
67
68
70
65
65
76
68
71
71
67
69
67
66
66
66
65
65
67
67
65
66
67
66
65
64
64
66
67
66
68
66
67
65
66
70
72
68
66
66
69
65
66
65
70
66
67
66
65
65
66
67
66
67
71
67
72
67
65
64
63
66
65
65
67
67
65
66
63
65
68
64
64
67
65
64
65
63
64
64
67
67
66
67
67
65
65
65
65
67
67
67
69
64
67
66
71
67
66
66
66
65
65
68
71
71
67
67
66
66
64
66
67
65
65
66
62
60
60
60
60
62
65
64
63
60
68
65
65
67
65
65
66
65
65
65
66
67
67
67
66
65
64
68
67
67
67
66
65
68
65
64
65
64
65
72
67
65
68
68
68
70
67
67
69
66
67
65
66
66
66
65
65
65
66
66
66
67
68
69
65
65
64
66
66
69
66
65
65
66
66
66
69
66
67
66
65
65
68
73
70
68
68
68
65
71
67
65
64
66
65
66
66
66
66
66
65
65
65
65
65
64
67
66
67
71
68
64
65
65
66
67
65
67
66
66
68
70
67
65
66
67
65
66
65
66
66
66
68
67
67
66
66
67
67
66
68
67
68
67
67
67
67
66
66
65
66
66
68
65
67
66


==> data/smart_grid/Cost.csv <==
t,cost
0.000000000000000000e+00,7.809236172016643766e-03
1.000000000000000056e-01,8.669135652421330190e-03
2.000000000000000111e-01,8.509335946053320568e-03
3.000000000000000444e-01,8.485227960595264490e-03
4.000000000000000222e-01,8.338352100422354723e-03
5.000000000000000000e-01,8.083997571904581736e-03
5.999999999999999778e-01,7.670645132261446827e-03
6.999999999999999556e-01,7.265748453657409206e-03
7.999999999999999334e-01,6.703415111275872959e-03
8.999999999999999112e-01,6.214586008660723422e-03
9.999999999999998890e-01,5.763850296084008056e-03
1.099999999999999867e+00,5.347359835750868130e-03
1.199999999999999956e+00,4.963382860389554431e-03
1.300000000000000044e+00,4.612018343849155592e-03
1.400000000000000133e+00,4.268769785989190782e-03
1.500000000000000222e+00,3.977001076796913420e-03
1.600000000000000311e+00,3.689094062867159796e-03
1.700000000000000400e+00,3.425832404719589188e-03
1.800000000000000488e+00,3.182760000472960402e-03
1.900000000000000577e+00,2.963619535289387704e-03
2.000000000000000444e+00,2.759934475452001899e-03
2.100000000000000533e+00,2.571991858356245924e-03
2.200000000000000622e+00,2.397406721617309239e-03
2.300000000000000711e+00,2.234899445055872624e-03
2.400000000000000799e+00,2.085255775625130363e-03
2.500000000000000888e+00,1.945667086267761046e-03
2.600000000000000977e+00,1.815758345364743963e-03
2.700000000000001066e+00,1.695081163461566306e-03
2.800000000000001155e+00,1.582367500063885154e-03
2.900000000000001243e+00,1.477653791460453161e-03
3.000000000000001332e+00,1.379925361449174572e-03
3.100000000000001421e+00,1.288463922380834363e-03
3.200000000000001510e+00,1.203534212782316534e-03
3.300000000000001599e+00,1.124369645872696968e-03
3.400000000000001688e+00,1.050918222807523160e-03
3.500000000000001776e+00,9.819946929943746978e-04
3.600000000000001865e+00,9.176819519136967911e-04
3.700000000000001954e+00,8.576210487230856048e-04
3.800000000000002043e+00,8.015143330056345933e-04
3.900000000000002132e+00,7.494509003966474611e-04
4.000000000000001776e+00,7.005377928559917890e-04
4.100000000000001421e+00,6.551168545865832145e-04
4.200000000000001066e+00,6.126547250143619342e-04
4.300000000000000711e+00,5.730003764589722270e-04
4.400000000000000355e+00,5.359618630239918434e-04
4.500000000000000000e+00,5.013949502918832197e-04
4.599999999999999645e+00,4.691412451713392984e-04
4.699999999999999289e+00,4.390452458300497796e-04
4.799999999999998934e+00,4.109141071899036169e-04
4.899999999999998579e+00,3.847765771163891052e-04
4.999999999999998224e+00,3.602321198506750009e-04
5.099999999999997868e+00,3.373690656575588321e-04
5.199999999999997513e+00,3.159463099599851420e-04
5.299999999999997158e+00,2.961309715776100577e-04
5.399999999999996803e+00,2.776270977359408310e-04
5.499999999999996447e+00,2.602802825345212727e-04
5.599999999999996092e+00,2.440731601359666402e-04
5.699999999999995737e+00,2.289449210793217775e-04
5.799999999999995381e+00,2.148966974598452056e-04
5.899999999999995026e+00,2.017806370052786400e-04
5.999999999999994671e+00,1.895140715038857136e-04
6.099999999999994316e+00,1.781021975654804921e-04
6.199999999999993960e+00,1.673950344288032928e-04
6.299999999999993605e+00,1.574024282226036255e-04
6.399999999999993250e+00,1.481132250813937186e-04
6.499999999999992895e+00,1.394558729071084110e-04
6.599999999999992539e+00,1.313932069957119873e-04
6.699999999999992184e+00,1.238610551674361969e-04
6.799999999999991829e+00,1.167628642339647654e-04
6.899999999999991473e+00,1.101523180593441193e-04
6.999999999999991118e+00,1.040027768828487536e-04
7.099999999999990763e+00,9.827624928939769698e-05
7.199999999999990408e+00,9.296655801569985431e-05
7.299999999999990052e+00,8.800461017910347179e-05
7.399999999999989697e+00,8.335928982730931398e-05
7.499999999999989342e+00,7.900714984215905044e-05
7.599999999999988987e+00,7.493311471199238269e-05
7.699999999999988631e+00,7.113361156962472003e-05
7.799999999999988276e+00,6.760930207834708709e-05
7.899999999999987921e+00,6.431472276723899744e-05
7.999999999999987566e+00,6.124372082200420025e-05
8.099999999999987210e+00,5.836874337010824093e-05
8.199999999999986855e+00,5.568640816303900695e-05
8.299999999999986500e+00,5.317525292741951911e-05
8.399999999999986144e+00,5.083710528228258137e-05
8.499999999999985789e+00,4.865546233063646966e-05
8.599999999999985434e+00,4.661393572913337434e-05
8.699999999999985079e+00,4.470762987490360890e-05
8.799999999999984723e+00,4.293086097530583105e-05
8.899999999999984368e+00,4.127950996945029726e-05
8.999999999999984013e+00,3.973767787320104874e-05
9.099999999999983658e+00,3.829321615801714558e-05
9.199999999999983302e+00,3.693509516457969203e-05
9.299999999999982947e+00,3.567155959983140312e-05
9.399999999999982592e+00,3.449385722832177051e-05
9.499999999999982236e+00,3.339792193840489677e-05
9.599999999999981881e+00,3.237381311395696722e-05
9.699999999999981526e+00,3.141420039760497160e-05
9.799999999999981171e+00,3.051661496444482257e-05
9.899999999999980815e+00,2.967961895587266483e-05
9.999999999999980460e+00,2.890293129791200990e-05
1.009999999999998010e+01,2.816942975195431989e-05
1.019999999999997975e+01,2.748490196168683347e-05
1.029999999999997939e+01,2.684771419224663848e-05
1.039999999999997904e+01,2.625405224467428810e-05
1.049999999999997868e+01,2.570006956343947588e-05
1.059999999999997833e+01,2.518188046670625556e-05
1.069999999999997797e+01,2.469663056086806891e-05
1.079999999999997762e+01,2.424395920463207559e-05
1.089999999999997726e+01,2.381961955554156457e-05
1.099999999999997691e+01,2.342345616811709012e-05
1.109999999999997655e+01,2.305437502363091038e-05
1.119999999999997620e+01,2.270817758882387520e-05
1.129999999999997584e+01,2.238614953883620424e-05
1.139999999999997549e+01,2.208370920981766192e-05
1.149999999999997513e+01,2.180226712950158254e-05
1.159999999999997478e+01,2.153801310913424402e-05
1.169999999999997442e+01,2.129149881944162714e-05
1.179999999999997407e+01,2.106162035556404465e-05
1.189999999999997371e+01,2.084654625025842559e-05
1.199999999999997335e+01,2.064577467484275035e-05
1.209999999999997300e+01,2.045709024111901474e-05
1.219999999999997264e+01,2.028117320084849416e-05
1.229999999999997229e+01,2.011679452454186336e-05
1.239999999999997193e+01,1.996277857470221329e-05
1.249999999999997158e+01,1.981999062943424136e-05
1.259999999999997122e+01,1.968554548340386082e-05
1.269999999999997087e+01,1.955963975719677000e-05
1.279999999999997051e+01,1.944221308228451814e-05
1.289999999999997016e+01,1.933284392352363067e-05
1.299999999999996980e+01,1.922953574321862940e-05
1.309999999999996945e+01,1.913468793395411242e-05
1.319999999999996909e+01,1.904460535878903905e-05
1.329999999999996874e+01,1.896101241506185464e-05
1.339999999999996838e+01,1.888144864339144413e-05
1.349999999999996803e+01,1.880902298698222363e-05
1.359999999999996767e+01,1.874053222203198626e-05
1.369999999999996732e+01,1.867633539303596436e-05
1.379999999999996696e+01,1.861615599894367814e-05
1.389999999999996660e+01,1.856024197704089464e-05
1.399999999999996625e+01,1.850742308552264117e-05
1.409999999999996589e+01,1.845897494287997972e-05
1.419999999999996554e+01,1.841254615525352557e-05
1.429999999999996518e+01,1.837002045099527954e-05
1.439999999999996483e+01,1.833047045399604081e-05
1.449999999999996447e+01,1.829244609515162271e-05
1.459999999999996412e+01,1.825841716794017320e-05
1.469999999999996376e+01,1.822415515437957208e-05
1.479999999999996341e+01,1.819492723367322693e-05
1.489999999999996305e+01,1.816491144489769223e-05
1.499999999999996270e+01,1.813844736224468274e-05
1.509999999999996234e+01,1.811306190370788559e-05
1.519999999999996199e+01,1.809022197655454328e-05
1.529999999999996163e+01,1.806792224977079233e-05
1.539999999999996128e+01,1.804848449602866503e-05
1.549999999999996092e+01,1.802904526232735342e-05
1.559999999999996056e+01,1.801110135664823057e-05
1.569999999999996021e+01,1.799377636963124763e-05
1.579999999999995985e+01,1.797871609278968951e-05
1.589999999999995950e+01,1.796408771315659552e-05
1.599999999999995914e+01,1.794952548305709940e-05
1.609999999999995879e+01,1.793730611421054966e-05
1.619999999999996021e+01,1.792420260698181683e-05
1.629999999999996163e+01,1.791306755368617207e-05
1.639999999999996305e+01,1.790179998734856541e-05
1.649999999999996447e+01,1.789220336264484671e-05
1.659999999999996589e+01,1.788332883258079517e-05
1.669999999999996732e+01,1.787648466188342404e-05
1.679999999999996874e+01,1.786852876924015392e-05
1.689999999999997016e+01,1.786213406970789028e-05
1.699999999999997158e+01,1.785384428756812478e-05
1.709999999999997300e+01,1.784958061521633798e-05
1.719999999999997442e+01,1.784165372709022273e-05
1.729999999999997584e+01,1.783697198080570035e-05
1.739999999999997726e+01,1.783153701772386779e-05
1.749999999999997868e+01,1.782674470334835669e-05
1.759999999999998010e+01,1.782242015865642543e-05
1.769999999999998153e+01,1.781748044108082195e-05
1.779999999999998295e+01,1.781534323941026058e-05
1.789999999999998437e+01,1.780996092314562145e-05
1.799999999999998579e+01,1.780766090896508886e-05
1.809999999999998721e+01,1.780393519002497718e-05
1.819999999999998863e+01,1.780161771664527166e-05
1.829999999999999005e+01,1.779858433398226426e-05
1.839999999999999147e+01,1.779717277721062858e-05
1.849999999999999289e+01,1.779469120494514724e-05
1.859999999999999432e+01,1.779342587360107058e-05
1.869999999999999574e+01,1.779145911562368546e-05
1.879999999999999716e+01,1.778936453900606952e-05
1.889999999999999858e+01,1.778617585535279371e-05
1.900000000000000000e+01,1.778737549235900875e-05
1.910000000000000142e+01,1.778571526846263980e-05
1.920000000000000284e+01,1.778492842837413611e-05
1.930000000000000426e+01,1.778334619366968099e-05
1.940000000000000568e+01,1.778177676428733617e-05
1.950000000000000711e+01,1.777980829943201575e-05
1.960000000000000853e+01,1.777854733130263383e-05
1.970000000000000995e+01,1.777807537420028763e-05
1.980000000000001137e+01,1.777690366528682659e-05
1.990000000000001279e+01,1.777667199250654564e-05
2.000000000000001421e+01,1.777455722964965627e-05
2.000000000000000000e+01,8.358172318617879126e-03
2.000000000000000000e+01,7.813669031885881605e-03
2.010000000000000142e+01,7.347459693297628269e-03
2.020000000000000284e+01,7.404978638831232265e-03
2.030000000000000426e+01,7.446488115297108037e-03
2.040000000000000568e+01,7.309704680012542137e-03
2.050000000000000711e+01,7.189252897430080912e-03
2.060000000000000853e+01,6.981357859452473266e-03
2.070000000000000995e+01,6.751315564124593313e-03
2.080000000000001137e+01,6.509125047469511982e-03
2.090000000000001279e+01,6.255821752822910732e-03
2.100000000000001421e+01,5.991822698340604041e-03
2.110000000000001563e+01,5.713050112451837671e-03
2.120000000000001705e+01,5.438315584455238536e-03
2.130000000000001847e+01,5.160239020185611487e-03
2.140000000000001990e+01,4.912767667406270182e-03
2.150000000000002132e+01,4.687787435865658353e-03
2.160000000000002274e+01,4.486724880535043411e-03
2.170000000000002416e+01,4.311043615276868163e-03
2.180000000000002558e+01,4.149631596732847143e-03
2.190000000000002700e+01,4.004259980632182692e-03
2.200000000000002842e+01,3.866219778906828958e-03
2.210000000000002984e+01,3.725611633752629135e-03
2.220000000000003126e+01,3.586400281801582508e-03
2.230000000000003268e+01,3.445838675629319531e-03
2.240000000000003411e+01,3.312912859621356624e-03
2.250000000000003553e+01,3.188976190781306168e-03
2.260000000000003695e+01,3.081022666676714802e-03
2.270000000000003837e+01,2.982601010122661912e-03
2.280000000000003979e+01,2.885955493948562118e-03
2.290000000000004121e+01,2.793492069458538597e-03
2.300000000000004263e+01,2.704470137061966862e-03
2.310000000000004405e+01,2.617856582806200871e-03
2.320000000000004547e+01,2.534521381069995086e-03
2.330000000000004690e+01,2.453069176807189979e-03
2.340000000000004832e+01,2.376253664281242906e-03
2.350000000000004974e+01,2.309021134113427905e-03
2.360000000000005116e+01,2.241097789177560161e-03
2.370000000000005258e+01,2.178172106815146059e-03
2.380000000000005400e+01,2.117953358224637130e-03
2.390000000000005542e+01,2.059290262850235580e-03
2.400000000000005684e+01,2.000843812612318126e-03
2.410000000000005826e+01,1.941700430669127293e-03
2.420000000000005969e+01,1.883943551260692812e-03
2.430000000000006111e+01,1.828284517686746017e-03
2.440000000000006253e+01,1.775515544524999606e-03
2.450000000000006395e+01,1.725264782756832666e-03
2.460000000000006537e+01,1.676133277322718398e-03
2.470000000000006679e+01,1.631048109260228862e-03
2.480000000000006821e+01,1.582998945376099410e-03
2.490000000000006963e+01,1.538313477499384137e-03
2.500000000000007105e+01,1.495717095781930921e-03
2.510000000000007248e+01,1.453228280318233454e-03
2.520000000000007390e+01,1.412861533434111617e-03
2.530000000000007532e+01,1.372391358454195512e-03
2.540000000000007674e+01,1.334382194080676719e-03
2.550000000000007816e+01,1.298164045655373234e-03
2.560000000000007958e+01,1.263102908044480208e-03
2.570000000000008100e+01,1.228316801217278851e-03
2.580000000000008242e+01,1.193991522023366524e-03
2.590000000000008384e+01,1.160310450976379405e-03
2.600000000000008527e+01,1.126980046231406589e-03
2.610000000000008669e+01,1.094750965633603263e-03
2.620000000000008811e+01,1.064075048647578417e-03
2.630000000000008953e+01,1.034518069942551429e-03
2.640000000000009095e+01,1.005675411274164393e-03
2.650000000000009237e+01,9.774786538119606752e-04
2.660000000000009379e+01,9.503552360479120692e-04
2.670000000000009521e+01,9.237517485593117576e-04
2.680000000000009663e+01,8.976233102296025945e-04
2.690000000000009805e+01,8.729149014020235776e-04
2.700000000000009948e+01,8.486855509649219708e-04
2.710000000000010090e+01,8.251736090101596940e-04
2.720000000000010232e+01,8.014884699957829008e-04
2.730000000000010374e+01,7.789509727839235512e-04
2.740000000000010516e+01,7.567134180182586833e-04
2.750000000000010658e+01,7.349386231016356939e-04
2.760000000000010800e+01,7.143338492547387369e-04
2.770000000000010942e+01,6.941396808588279517e-04
2.780000000000011084e+01,6.744114178131298829e-04
2.790000000000011227e+01,6.552990577194143466e-04
2.800000000000011369e+01,6.365604284589466977e-04
2.810000000000011511e+01,6.180751221637689492e-04
2.820000000000011653e+01,6.005733508214444565e-04
2.830000000000011795e+01,5.832626053198993214e-04
2.840000000000011937e+01,5.666767890302426254e-04
2.850000000000012079e+01,5.502755590623294429e-04
2.860000000000012221e+01,5.346830082174560024e-04
2.870000000000012363e+01,5.191406572917074648e-04
2.880000000000012506e+01,5.041692074726234494e-04
2.890000000000012648e+01,4.898260633194294073e-04
2.900000000000012790e+01,4.756956193174097388e-04
2.910000000000012932e+01,4.619426007049812167e-04
2.920000000000013074e+01,4.487399711711705834e-04
2.930000000000013216e+01,4.359283567266251046e-04
2.940000000000013358e+01,4.236631856273503634e-04
2.950000000000013500e+01,4.116021162480202234e-04
2.960000000000013642e+01,3.996867851135568576e-04
2.970000000000013785e+01,3.882322250094714694e-04
2.980000000000013927e+01,3.768699162011885382e-04
2.990000000000014069e+01,3.662085005239238767e-04
3.000000000000014211e+01,3.556276060251965126e-04
3.010000000000014353e+01,3.455572169512516941e-04
3.020000000000014495e+01,3.358616810956995490e-04
3.030000000000014637e+01,3.262629850528967965e-04
3.040000000000014779e+01,3.169960949771849696e-04
3.050000000000014921e+01,3.080009862081588713e-04
3.060000000000015064e+01,2.992948525794267333e-04
3.070000000000015206e+01,2.908482897679472851e-04
3.080000000000015348e+01,2.826723717645023546e-04
3.090000000000015490e+01,2.747123926184338936e-04
3.100000000000015632e+01,2.670399829676374103e-04
3.110000000000015774e+01,2.596400657151863318e-04
3.120000000000015916e+01,2.524691471905321808e-04
3.130000000000016058e+01,2.455233402698045074e-04
3.140000000000016200e+01,2.387849017578473447e-04
3.150000000000016342e+01,2.322970538120006339e-04
3.160000000000016485e+01,2.260480347447826411e-04
3.170000000000016627e+01,2.199823726801812529e-04
3.180000000000016769e+01,2.142970543489267922e-04
3.190000000000016911e+01,2.084476028538319369e-04
3.200000000000017053e+01,2.030209565714986516e-04
3.210000000000017195e+01,1.977815936809992816e-04
3.220000000000017337e+01,1.925959670108591049e-04
3.230000000000017479e+01,1.876122948889776356e-04
3.240000000000017621e+01,1.828676412439302654e-04
3.250000000000017764e+01,1.782073971740815973e-04
3.260000000000017906e+01,1.738500750295347472e-04
3.270000000000018048e+01,1.696032589509540995e-04
3.280000000000018190e+01,1.655200559246906877e-04
3.290000000000018332e+01,1.615829436108261804e-04
3.300000000000018474e+01,1.577983238177229437e-04
3.310000000000018616e+01,1.541195629527160522e-04
3.320000000000018758e+01,1.505627711057287211e-04
3.330000000000018900e+01,1.471231771954502690e-04
3.340000000000019043e+01,1.437816884698496500e-04
3.350000000000019185e+01,1.405313137850904947e-04
3.360000000000019327e+01,1.373900223052935553e-04
3.370000000000019469e+01,1.343729632356714622e-04
3.380000000000019611e+01,1.315041794490717656e-04
3.390000000000019753e+01,1.287590567408682888e-04
3.400000000000019895e+01,1.261625544710735227e-04
3.410000000000020037e+01,1.236398423448857511e-04
3.420000000000020179e+01,1.212104279730049760e-04
3.430000000000020322e+01,1.188605296029725847e-04
3.440000000000020464e+01,1.165912314997145487e-04
3.450000000000020606e+01,1.143948178100630400e-04
3.460000000000020748e+01,1.122887264635739007e-04
3.470000000000020890e+01,1.102817008835821799e-04
3.480000000000021032e+01,1.083632500743122296e-04
3.490000000000021174e+01,1.065101400287999517e-04
3.500000000000021316e+01,1.047647557276936965e-04
3.510000000000021458e+01,1.030797825412815372e-04
3.520000000000021600e+01,1.014403372091764801e-04
3.530000000000021743e+01,9.986658682724637820e-05
3.540000000000021885e+01,9.834720358655513791e-05
3.550000000000022027e+01,9.689579171454793807e-05
3.560000000000022169e+01,9.550699544271908851e-05
3.570000000000022311e+01,9.420131310658211277e-05
3.580000000000022453e+01,9.295546390544572176e-05
3.590000000000022595e+01,9.175651523475409287e-05
3.600000000000022737e+01,9.061051584384599285e-05
3.610000000000022879e+01,8.951966666062548814e-05
3.620000000000023022e+01,8.845516156562580653e-05
3.630000000000023164e+01,8.743862477515523465e-05
3.640000000000023306e+01,8.647015575578022556e-05
3.650000000000023448e+01,8.555740782288293435e-05
3.660000000000023590e+01,8.468576537934554768e-05
3.670000000000023732e+01,8.385782155343423066e-05
3.680000000000023874e+01,8.306615700150567563e-05
3.690000000000024016e+01,8.230068421748646908e-05
3.700000000000024158e+01,8.157705080937398289e-05
3.710000000000024301e+01,8.088221822376795661e-05
3.720000000000024443e+01,8.021808725382090503e-05
3.730000000000024585e+01,7.959187987256054360e-05
3.740000000000024727e+01,7.899936474743949374e-05
3.750000000000024869e+01,7.842917681620771629e-05
3.760000000000025011e+01,7.788544781249277999e-05
3.770000000000025153e+01,7.736262094198283169e-05
3.780000000000025295e+01,7.687203062372192030e-05
3.790000000000025437e+01,7.639989974285930332e-05
3.800000000000025580e+01,7.596038988067808722e-05
3.810000000000025722e+01,7.553702716534510628e-05
3.820000000000025864e+01,7.513321547640053040e-05
3.830000000000026006e+01,7.474975757750771006e-05
3.840000000000026148e+01,7.438188956552348869e-05
3.850000000000026290e+01,7.403255634880167560e-05
3.860000000000026432e+01,7.369989837219843712e-05
3.870000000000026574e+01,7.339155514235788050e-05
3.880000000000026716e+01,7.309203707374512654e-05
3.890000000000026859e+01,7.281053298466320185e-05
3.900000000000027001e+01,7.253765345668591099e-05
3.910000000000027143e+01,7.228386747582359463e-05
3.920000000000027285e+01,7.203618109038762568e-05
3.930000000000027427e+01,7.181038958021610115e-05
3.940000000000027569e+01,7.159351050390027867e-05
3.950000000000027711e+01,7.138995615087173879e-05
3.960000000000027853e+01,7.118981472941908755e-05
3.970000000000027995e+01,7.100584497347947990e-05
3.980000000000028137e+01,7.082602097301109081e-05
3.990000000000028280e+01,7.065625538027433714e-05


==> data/smart_grid/Diff_01.csv <==
t,diff01
0.000000000000000000e+00,-1.900431610377591087e-03
1.000000000000000056e-01,-6.348572194953269916e-03
2.000000000000000111e-01,-1.177657175893859209e-02
3.000000000000000444e-01,-1.772043781128941620e-02
4.000000000000000222e-01,-2.393551330907599251e-02
5.000000000000000000e-01,-3.025788310362865011e-02
5.999999999999999778e-01,-3.653055751845317445e-02
6.999999999999999556e-01,-4.263554136848912712e-02
7.999999999999999334e-01,-4.849246149477542955e-02
8.999999999999999112e-01,-5.403895277938212949e-02
9.999999999999998890e-01,-5.926813763835807325e-02
1.099999999999999867e+00,-6.418661807316884682e-02
1.199999999999999956e+00,-6.880691973357856706e-02
1.300000000000000044e+00,-7.314456354556862772e-02
1.400000000000000133e+00,-7.721342801920877408e-02
1.500000000000000222e+00,-8.102859261219690079e-02
1.600000000000000311e+00,-8.460543384197403982e-02
1.700000000000000400e+00,-8.795623720410505886e-02
1.800000000000000488e+00,-9.109369115356728830e-02
1.900000000000000577e+00,-9.403049562202211997e-02
2.000000000000000444e+00,-9.677944553442296982e-02
2.100000000000000533e+00,-9.935209680958956291e-02
2.200000000000000622e+00,-1.017590912209305198e-01
2.300000000000000711e+00,-1.040106144580074665e-01
2.400000000000000799e+00,-1.061152705715322775e-01
2.500000000000000888e+00,-1.080808211144895781e-01
2.600000000000000977e+00,-1.099147172514292475e-01
2.700000000000001066e+00,-1.116239911071905400e-01
2.800000000000001155e+00,-1.132150932788023590e-01
2.900000000000001243e+00,-1.146938465072279839e-01
3.000000000000001332e+00,-1.160659651210742271e-01
3.100000000000001421e+00,-1.173371410686312732e-01
3.200000000000001510e+00,-1.185128925158075719e-01
3.300000000000001599e+00,-1.195983690587139325e-01
3.400000000000001688e+00,-1.205983956341681040e-01
3.500000000000001776e+00,-1.215174477811418324e-01
3.600000000000001865e+00,-1.223596562023168965e-01
3.700000000000001954e+00,-1.231289629191231194e-01
3.800000000000002043e+00,-1.238292618812670554e-01
3.900000000000002132e+00,-1.244642965535757290e-01
4.000000000000001776e+00,-1.250375410718761460e-01
4.100000000000001421e+00,-1.255524405951848055e-01
4.200000000000001066e+00,-1.260123216251501366e-01
4.300000000000000711e+00,-1.264202595367800719e-01
4.400000000000000355e+00,-1.267791892221617478e-01
4.500000000000000000e+00,-1.270918611084126404e-01
4.599999999999999645e+00,-1.273609027638065161e-01
4.699999999999999289e+00,-1.275888492151278641e-01
4.799999999999998934e+00,-1.277780645814560467e-01
4.899999999999998579e+00,-1.279308613317550469e-01
4.999999999999998224e+00,-1.280494171133287895e-01
5.099999999999997868e+00,-1.281357828333650473e-01
5.199999999999997513e+00,-1.281919200460482355e-01
5.299999999999997158e+00,-1.282198922533685503e-01
5.399999999999996803e+00,-1.282217081088670163e-01
5.499999999999996447e+00,-1.281990270391657749e-01
5.599999999999996092e+00,-1.281533584567517425e-01
5.699999999999995737e+00,-1.280862130101242391e-01
5.799999999999995381e+00,-1.279991970275569102e-01
5.899999999999995026e+00,-1.278938702619124013e-01
5.999999999999994671e+00,-1.277715752747987932e-01
6.099999999999994316e+00,-1.276335351332584800e-01
6.199999999999993960e+00,-1.274809276279633141e-01
6.299999999999993605e+00,-1.273148725492456168e-01
6.399999999999993250e+00,-1.271365256600388016e-01
6.499999999999992895e+00,-1.269470428592841538e-01
6.599999999999992539e+00,-1.267476073465164943e-01
6.699999999999992184e+00,-1.265390758056728626e-01
6.799999999999991829e+00,-1.263221105868276295e-01
6.899999999999991473e+00,-1.260975615072968958e-01
6.999999999999991118e+00,-1.258662798831409746e-01
7.099999999999990763e+00,-1.256291072873670367e-01
7.199999999999990408e+00,-1.253869087595919085e-01
7.299999999999990052e+00,-1.251404310419249599e-01
7.399999999999989697e+00,-1.248902645021365554e-01
7.499999999999989342e+00,-1.246369311332953256e-01
7.599999999999988987e+00,-1.243809238314653037e-01
7.699999999999988631e+00,-1.241227731053815564e-01
7.799999999999988276e+00,-1.238629649627641244e-01
7.899999999999987921e+00,-1.236019485943305185e-01
7.999999999999987566e+00,-1.233401890247242810e-01
8.099999999999987210e+00,-1.230781164096880070e-01
8.199999999999986855e+00,-1.228161087208271274e-01
8.299999999999986500e+00,-1.225544795675790749e-01
8.399999999999986144e+00,-1.222935374445481838e-01
8.499999999999985789e+00,-1.220336002232245420e-01
8.599999999999985434e+00,-1.217749185039664617e-01
8.699999999999985079e+00,-1.215177672336615888e-01
8.799999999999984723e+00,-1.212624777081577343e-01
8.899999999999984368e+00,-1.210093653196791796e-01
8.999999999999984013e+00,-1.207586347692079093e-01
9.099999999999983658e+00,-1.205103898076219648e-01
9.199999999999983302e+00,-1.202647310385747126e-01
9.299999999999982947e+00,-1.200217992657112986e-01
9.399999999999982592e+00,-1.197817709903186839e-01
9.499999999999982236e+00,-1.195448183915337609e-01
9.599999999999981881e+00,-1.193110748699627022e-01
9.699999999999981526e+00,-1.190806292087940588e-01
9.799999999999981171e+00,-1.188535552640665321e-01
9.899999999999980815e+00,-1.186299667337724212e-01
9.999999999999980460e+00,-1.184099006961196326e-01
1.009999999999998010e+01,-1.181933438236761891e-01
1.019999999999997975e+01,-1.179803680856665454e-01
1.029999999999997939e+01,-1.177710569374473409e-01
1.039999999999997904e+01,-1.175655005945590720e-01
1.049999999999997868e+01,-1.173637861584539976e-01
1.059999999999997833e+01,-1.171659736082876074e-01
1.069999999999997797e+01,-1.169720717590363168e-01
1.079999999999997762e+01,-1.167820324214722816e-01
1.089999999999997726e+01,-1.165958095488159457e-01
1.099999999999997691e+01,-1.164133795510874508e-01
1.109999999999997655e+01,-1.162347274512082473e-01
1.119999999999997620e+01,-1.160598542525761862e-01
1.129999999999997584e+01,-1.158887384307142610e-01
1.139999999999997549e+01,-1.157213434948930475e-01
1.149999999999997513e+01,-1.155576468285646197e-01
1.159999999999997478e+01,-1.153976231146730258e-01
1.169999999999997442e+01,-1.152412515956957179e-01
1.179999999999997407e+01,-1.150885155594867093e-01
1.189999999999997371e+01,-1.149394050728724526e-01
1.199999999999997335e+01,-1.147938818186042959e-01
1.209999999999997300e+01,-1.146518912823554920e-01
1.219999999999997264e+01,-1.145133962533206595e-01
1.229999999999997229e+01,-1.143783562445424978e-01
1.239999999999997193e+01,-1.142467282125754074e-01
1.249999999999997158e+01,-1.141184474685629086e-01
1.259999999999997122e+01,-1.139934485365062672e-01
1.269999999999997087e+01,-1.138716828487326832e-01
1.279999999999997051e+01,-1.137531015788506711e-01
1.289999999999997016e+01,-1.136376635762149090e-01
1.299999999999996980e+01,-1.135253291280330645e-01
1.309999999999996945e+01,-1.134160520377438114e-01
1.319999999999996909e+01,-1.133097827275527936e-01
1.329999999999996874e+01,-1.132064511185968403e-01
1.339999999999996838e+01,-1.131060036320899326e-01
1.349999999999996803e+01,-1.130083808194028566e-01
1.359999999999996767e+01,-1.129134919427588063e-01
1.369999999999996732e+01,-1.128212786279071678e-01
1.379999999999996696e+01,-1.127316944427193546e-01
1.389999999999996660e+01,-1.126446655388045198e-01
1.399999999999996625e+01,-1.125601442014291659e-01
1.409999999999996589e+01,-1.124780965829941387e-01
1.419999999999996554e+01,-1.123984676719356340e-01
1.429999999999996518e+01,-1.123212036186116286e-01
1.439999999999996483e+01,-1.122462566627343283e-01
1.449999999999996447e+01,-1.121735831331212713e-01
1.459999999999996412e+01,-1.121031349961428281e-01
1.469999999999996376e+01,-1.120348620978157267e-01
1.479999999999996341e+01,-1.119687105759709506e-01
1.489999999999996305e+01,-1.119046168833573440e-01
1.499999999999996270e+01,-1.118425171399212159e-01
1.509999999999996234e+01,-1.117823621552185287e-01
1.519999999999996199e+01,-1.117241154729189806e-01
1.529999999999996163e+01,-1.116677485220956417e-01
1.539999999999996128e+01,-1.116132170097895310e-01
1.549999999999996092e+01,-1.115604664922951877e-01
1.559999999999996056e+01,-1.115094470170438501e-01
1.569999999999996021e+01,-1.114601185225607971e-01
1.579999999999995985e+01,-1.114124286073560621e-01
1.589999999999995950e+01,-1.113663160924589501e-01
1.599999999999995914e+01,-1.113217322221063260e-01
1.609999999999995879e+01,-1.112786301247805643e-01
1.619999999999996021e+01,-1.112369655730691687e-01
1.629999999999996163e+01,-1.111967024419272948e-01
1.639999999999996305e+01,-1.111578173560422850e-01
1.649999999999996447e+01,-1.111202760068549789e-01
1.659999999999996589e+01,-1.110840345656988748e-01
1.669999999999996732e+01,-1.110490516735958139e-01
1.679999999999996874e+01,-1.110152852777405025e-01
1.689999999999997016e+01,-1.109826982889879354e-01
1.699999999999997158e+01,-1.109512589034713920e-01
1.709999999999997300e+01,-1.109209408805985619e-01
1.719999999999997442e+01,-1.108917235224898268e-01
1.729999999999997584e+01,-1.108635722393990497e-01
1.739999999999997726e+01,-1.108364431620806334e-01
1.749999999999997868e+01,-1.108102991076246047e-01
1.759999999999998010e+01,-1.107851064098971938e-01
1.769999999999998153e+01,-1.107608359984914442e-01
1.779999999999998295e+01,-1.107374522045742465e-01
1.789999999999998437e+01,-1.107149133282750164e-01
1.799999999999998579e+01,-1.106931908142773091e-01
1.809999999999998721e+01,-1.106722698654239029e-01
1.819999999999998863e+01,-1.106521276294415712e-01
1.829999999999999005e+01,-1.106327357257484850e-01
1.839999999999999147e+01,-1.106140826539266930e-01
1.849999999999999289e+01,-1.105961637957444260e-01
1.859999999999999432e+01,-1.105789535405485025e-01
1.869999999999999574e+01,-1.105624351382383519e-01
1.879999999999999716e+01,-1.105465813557697796e-01
1.889999999999999858e+01,-1.105313504648859912e-01
1.900000000000000000e+01,-1.105167161481162702e-01
1.910000000000000142e+01,-1.105026451164736884e-01
1.920000000000000284e+01,-1.104891088428111567e-01
1.930000000000000426e+01,-1.104760866035974648e-01
1.940000000000000568e+01,-1.104635732230227901e-01
1.950000000000000711e+01,-1.104515523794909609e-01
1.960000000000000853e+01,-1.104400144379124454e-01
1.970000000000000995e+01,-1.104289613368784340e-01
1.980000000000001137e+01,-1.104183826181081851e-01
1.990000000000001279e+01,-1.104082542970661052e-01
2.000000000000001421e+01,-1.103985537154469482e-01
2.000000000000000000e+01,-1.109568918808729737e-01
2.000000000000000000e+01,-1.128233958115078955e-01
2.010000000000000142e+01,-1.160702752405150390e-01
2.020000000000000284e+01,-1.203698474383038952e-01
2.030000000000000426e+01,-1.252762021022641448e-01
2.040000000000000568e+01,-1.304155209204306276e-01
2.050000000000000711e+01,-1.355764092671283283e-01
2.060000000000000853e+01,-1.406458799290306039e-01
2.070000000000000995e+01,-1.455401949102956005e-01
2.080000000000001137e+01,-1.502147731017295373e-01
2.090000000000001279e+01,-1.546443880146097238e-01
2.100000000000001421e+01,-1.588200006050321522e-01
2.110000000000001563e+01,-1.627455908820214514e-01
2.120000000000001705e+01,-1.664325638831064824e-01
2.130000000000001847e+01,-1.698999705612622424e-01
2.140000000000001990e+01,-1.731705960170855652e-01
2.150000000000002132e+01,-1.762649772917040947e-01
2.160000000000002274e+01,-1.792050426919674644e-01
2.170000000000002416e+01,-1.820122699169629821e-01
2.180000000000002558e+01,-1.847051657604354136e-01
2.190000000000002700e+01,-1.872985006244185235e-01
2.200000000000002842e+01,-1.898015196490753231e-01
2.210000000000002984e+01,-1.922163856690344841e-01
2.220000000000003126e+01,-1.945401687698950499e-01
2.230000000000003268e+01,-1.967671440695656637e-01
2.240000000000003411e+01,-1.988896907054255037e-01
2.250000000000003553e+01,-2.009021952391461530e-01
2.260000000000003695e+01,-2.028062011976341505e-01
2.270000000000003837e+01,-2.046061333705813112e-01
2.280000000000003979e+01,-2.063007110080156692e-01
2.290000000000004121e+01,-2.078933695208304566e-01
2.300000000000004263e+01,-2.093934207618178833e-01
2.310000000000004405e+01,-2.108074020220692402e-01
2.320000000000004547e+01,-2.121394878883822999e-01
2.330000000000004690e+01,-2.133942961351453227e-01
2.340000000000004832e+01,-2.145784113862877762e-01
2.350000000000004974e+01,-2.156990573057930294e-01
2.360000000000005116e+01,-2.167635662819138720e-01
2.370000000000005258e+01,-2.177786313810010088e-01
2.380000000000005400e+01,-2.187498893842149128e-01
2.390000000000005542e+01,-2.196811832233011852e-01
2.400000000000005684e+01,-2.205750060260533996e-01
2.410000000000005826e+01,-2.214314163968489901e-01
2.420000000000005969e+01,-2.222503707826202213e-01
2.430000000000006111e+01,-2.230326692582600967e-01
2.440000000000006253e+01,-2.237791169305040906e-01
2.450000000000006395e+01,-2.244912748170208028e-01
2.460000000000006537e+01,-2.251708248460280726e-01
2.470000000000006679e+01,-2.258198211369809860e-01
2.480000000000006821e+01,-2.264399288181374592e-01
2.490000000000006963e+01,-2.270326794663111714e-01
2.500000000000007105e+01,-2.275999407858809442e-01
2.510000000000007248e+01,-2.281415154948301105e-01
2.520000000000007390e+01,-2.286573458721052332e-01
2.530000000000007532e+01,-2.291480544636635142e-01
2.540000000000007674e+01,-2.296140402637247002e-01
2.550000000000007816e+01,-2.300563274732643770e-01
2.560000000000007958e+01,-2.304758072087637610e-01
2.570000000000008100e+01,-2.308737309292479278e-01
2.580000000000008242e+01,-2.312511808283245485e-01
2.590000000000008384e+01,-2.316084865967710238e-01
2.600000000000008527e+01,-2.319461103071671082e-01
2.610000000000008669e+01,-2.322647349618449375e-01
2.620000000000008811e+01,-2.325653413986679685e-01
2.630000000000008953e+01,-2.328498761537831918e-01
2.640000000000009095e+01,-2.331192260359722934e-01
2.650000000000009237e+01,-2.333739542659946375e-01
2.660000000000009379e+01,-2.336150819681561963e-01
2.670000000000009521e+01,-2.338430052412275584e-01
2.680000000000009663e+01,-2.340580106692937146e-01
2.690000000000009805e+01,-2.342602417614223775e-01
2.700000000000009948e+01,-2.344497529714004991e-01
2.710000000000010090e+01,-2.346266330718222159e-01
2.720000000000010232e+01,-2.347914741908568581e-01
2.730000000000010374e+01,-2.349449276346997351e-01
2.740000000000010516e+01,-2.350873425502325031e-01
2.750000000000010658e+01,-2.352188474560784615e-01
2.760000000000010800e+01,-2.353399836970158365e-01
2.770000000000010942e+01,-2.354519236385177461e-01
2.780000000000011084e+01,-2.355556180838241642e-01
2.790000000000011227e+01,-2.356514915469486438e-01
2.800000000000011369e+01,-2.357398094116538168e-01
2.810000000000011511e+01,-2.358206947585268776e-01
2.820000000000011653e+01,-2.358944357955142790e-01
2.830000000000011795e+01,-2.359612835240426920e-01
2.840000000000011937e+01,-2.360211768949240230e-01
2.850000000000012079e+01,-2.360742479643382352e-01
2.860000000000012221e+01,-2.361207618985308732e-01
2.870000000000012363e+01,-2.361609445822604458e-01
2.880000000000012506e+01,-2.361948591830068944e-01
2.890000000000012648e+01,-2.362226820981484232e-01
2.900000000000012790e+01,-2.362445224548099243e-01
2.910000000000012932e+01,-2.362604962822553722e-01
2.920000000000013074e+01,-2.362708802603302460e-01
2.930000000000013216e+01,-2.362758360847962702e-01
2.940000000000013358e+01,-2.362753950788086532e-01
2.950000000000013500e+01,-2.362696313080949739e-01
2.960000000000013642e+01,-2.362586605922628313e-01
2.970000000000013785e+01,-2.362424724412388877e-01
2.980000000000013927e+01,-2.362211122817902409e-01
2.990000000000014069e+01,-2.361950453985068588e-01
3.000000000000014211e+01,-2.361647700009844308e-01
3.010000000000014353e+01,-2.361306053750018841e-01
3.020000000000014495e+01,-2.360930635861069327e-01
3.030000000000014637e+01,-2.360523966438012322e-01
3.040000000000014779e+01,-2.360086911927914699e-01
3.050000000000014921e+01,-2.359620866628449332e-01
3.060000000000015064e+01,-2.359125306303980485e-01
3.070000000000015206e+01,-2.358600595735890204e-01
3.080000000000015348e+01,-2.358046591606092202e-01
3.090000000000015490e+01,-2.357462665471311836e-01
3.100000000000015632e+01,-2.356849838390682461e-01
3.110000000000015774e+01,-2.356209734894422203e-01
3.120000000000015916e+01,-2.355543840332192662e-01
3.130000000000016058e+01,-2.354853001056796125e-01
3.140000000000016200e+01,-2.354137869552247464e-01
3.150000000000016342e+01,-2.353398709843607106e-01
3.160000000000016485e+01,-2.352636667693692174e-01
3.170000000000016627e+01,-2.351852595590742390e-01
3.180000000000016769e+01,-2.351047517124085773e-01
3.190000000000016911e+01,-2.350221730189158420e-01
3.200000000000017053e+01,-2.349375595286586071e-01
3.210000000000017195e+01,-2.348510429648829889e-01
3.220000000000017337e+01,-2.347626101017999956e-01
3.230000000000017479e+01,-2.346722309787261651e-01
3.240000000000017621e+01,-2.345799792003666340e-01
3.250000000000017764e+01,-2.344859040143217332e-01
3.260000000000017906e+01,-2.343901732663373760e-01
3.270000000000018048e+01,-2.342929704431958582e-01
3.280000000000018190e+01,-2.341943800110707075e-01
3.290000000000018332e+01,-2.340945653076738076e-01
3.300000000000018474e+01,-2.339936387178405686e-01
3.310000000000018616e+01,-2.338916580154993818e-01
3.320000000000018758e+01,-2.337886469363938680e-01
3.330000000000018900e+01,-2.336846251368680516e-01
3.340000000000019043e+01,-2.335796358251637228e-01
3.350000000000019185e+01,-2.334737207056368502e-01
3.360000000000019327e+01,-2.333670018393260714e-01
3.370000000000019469e+01,-2.332596841638384377e-01
3.380000000000019611e+01,-2.331520753619255037e-01
3.390000000000019753e+01,-2.330445282433854792e-01
3.400000000000019895e+01,-2.329373957116554206e-01
3.410000000000020037e+01,-2.328308254875813277e-01
3.420000000000020179e+01,-2.327247319849565510e-01
3.430000000000020322e+01,-2.326190542630344193e-01
3.440000000000020464e+01,-2.325135876660705259e-01
3.450000000000020606e+01,-2.324080608243362656e-01
3.460000000000020748e+01,-2.323023722939943914e-01
3.470000000000020890e+01,-2.321964351461799358e-01
3.480000000000021032e+01,-2.320902123377770743e-01
3.490000000000021174e+01,-2.319837069354813985e-01
3.500000000000021316e+01,-2.318769032647195749e-01
3.510000000000021458e+01,-2.317698307236758237e-01
3.520000000000021600e+01,-2.316624239851172162e-01
3.530000000000021743e+01,-2.315545057576906818e-01
3.540000000000021885e+01,-2.314460137514222637e-01
3.550000000000022027e+01,-2.313369872714475806e-01
3.560000000000022169e+01,-2.312275195122852900e-01
3.570000000000022311e+01,-2.311177356910926739e-01
3.580000000000022453e+01,-2.310077756246551040e-01
3.590000000000022595e+01,-2.308977751972415560e-01
3.600000000000022737e+01,-2.307877674279120717e-01
3.610000000000022879e+01,-2.306778716289846487e-01
3.620000000000023022e+01,-2.305680987260853854e-01
3.630000000000023164e+01,-2.304583708118700391e-01
3.640000000000023306e+01,-2.303487853066508717e-01
3.650000000000023448e+01,-2.302394503711731877e-01
3.660000000000023590e+01,-2.301304972117187153e-01
3.670000000000023732e+01,-2.300220359454486496e-01
3.680000000000023874e+01,-2.299140493740765567e-01
3.690000000000024016e+01,-2.298066084051841595e-01
3.700000000000024158e+01,-2.296996673224822039e-01
3.710000000000024301e+01,-2.295931749738227279e-01
3.720000000000024443e+01,-2.294872213141643802e-01
3.730000000000024585e+01,-2.293818128094649855e-01
3.740000000000024727e+01,-2.292770193275517066e-01
3.750000000000024869e+01,-2.291728736179433623e-01
3.760000000000025011e+01,-2.290693367143752379e-01
3.770000000000025153e+01,-2.289663673495062612e-01
3.780000000000025295e+01,-2.288639524046610640e-01
3.790000000000025437e+01,-2.287620600413075855e-01
3.800000000000025580e+01,-2.286606121356843380e-01
3.810000000000025722e+01,-2.285596894858795691e-01
3.820000000000025864e+01,-2.284594010413004972e-01
3.830000000000026006e+01,-2.283596917487368538e-01
3.840000000000026148e+01,-2.282605941624059609e-01
3.850000000000026290e+01,-2.281621453805956767e-01
3.860000000000026432e+01,-2.280643032574352913e-01
3.870000000000026574e+01,-2.279670250460112957e-01
3.880000000000026716e+01,-2.278703732844976348e-01
3.890000000000026859e+01,-2.277743825201818950e-01
3.900000000000027001e+01,-2.276790267586523142e-01
3.910000000000027143e+01,-2.275843891272820441e-01
3.920000000000027285e+01,-2.274905650708513305e-01
3.930000000000027427e+01,-2.273975808259212084e-01
3.940000000000027569e+01,-2.273054523891864520e-01
3.950000000000027711e+01,-2.272141712597494090e-01
3.960000000000027853e+01,-2.271237279155373379e-01
3.970000000000027995e+01,-2.270341009822638423e-01
3.980000000000028137e+01,-2.269452481542665601e-01
3.990000000000028280e+01,-2.268571570742273225e-01


==> data/smart_grid/Diff_12.csv <==
t,diff12
2.000000000000000000e+01,-8.513588068727923064e-02
2.000000000000000000e+01,-8.522736241957080960e-02
2.010000000000000142e+01,-8.537682256363166022e-02
2.020000000000000284e+01,-8.558127225393483140e-02
2.030000000000000426e+01,-8.583672698118167965e-02
2.040000000000000568e+01,-8.613870950656866976e-02
2.050000000000000711e+01,-8.648264055267898542e-02
2.060000000000000853e+01,-8.686405633270787019e-02
2.070000000000000995e+01,-8.727866286746620295e-02
2.080000000000001137e+01,-8.772242436230889839e-02
2.090000000000001279e+01,-8.819158952831643306e-02
2.100000000000001421e+01,-8.868270810177658614e-02
2.110000000000001563e+01,-8.919263131263276134e-02
2.120000000000001705e+01,-8.971850070321445159e-02
2.130000000000001847e+01,-9.025772843151314007e-02
2.140000000000001990e+01,-9.080797529111776789e-02
2.150000000000002132e+01,-9.136711891380297490e-02
2.160000000000002274e+01,-9.193323035587806780e-02
2.170000000000002416e+01,-9.250454883615848167e-02
2.180000000000002558e+01,-9.307945552570182079e-02
2.190000000000002700e+01,-9.365645204225261922e-02
2.200000000000002842e+01,-9.423414231595529655e-02
2.210000000000002984e+01,-9.481122019555096592e-02
2.220000000000003126e+01,-9.538646424103736088e-02
2.230000000000003268e+01,-9.595873938867879871e-02
2.240000000000003411e+01,-9.652699996927777137e-02
2.250000000000003553e+01,-9.709029561564896937e-02
2.260000000000003695e+01,-9.764777599144869313e-02
2.270000000000003837e+01,-9.819868870118828030e-02
2.280000000000003979e+01,-9.874236996939425581e-02
2.290000000000004121e+01,-9.927824359997576564e-02
2.300000000000004263e+01,-9.980582230347814776e-02
2.310000000000004405e+01,-1.003246921271144232e-01
2.320000000000004547e+01,-1.008345062894377142e-01
2.330000000000004690e+01,-1.013349793945823585e-01
2.340000000000004832e+01,-1.018258845846467531e-01
2.350000000000004974e+01,-1.023070450301834244e-01
2.360000000000005116e+01,-1.027783273741063874e-01
2.370000000000005258e+01,-1.032396330949595098e-01
2.380000000000005400e+01,-1.036908925369316448e-01
2.390000000000005542e+01,-1.041320582384088755e-01
2.400000000000005684e+01,-1.045631017012689096e-01
2.410000000000005826e+01,-1.049840104584893741e-01
2.420000000000005969e+01,-1.053947878636687374e-01
2.430000000000006111e+01,-1.057954543662490698e-01
2.440000000000006253e+01,-1.061860459671138540e-01
2.450000000000006395e+01,-1.065666138601217977e-01
2.460000000000006537e+01,-1.069372229872789515e-01
2.470000000000006679e+01,-1.072979502101584492e-01
2.480000000000006821e+01,-1.076488828717960256e-01
2.490000000000006963e+01,-1.079901165406634833e-01
2.500000000000007105e+01,-1.083217546168564194e-01
2.510000000000007248e+01,-1.086439060198742257e-01
2.520000000000007390e+01,-1.089566851078960369e-01
2.530000000000007532e+01,-1.092602135085024156e-01
2.540000000000007674e+01,-1.095546184549543861e-01
2.550000000000007816e+01,-1.098400334917346011e-01
2.560000000000007958e+01,-1.101165973014781585e-01
2.570000000000008100e+01,-1.103844531711863225e-01
2.580000000000008242e+01,-1.106437482295500874e-01
2.590000000000008384e+01,-1.108946322475695412e-01
2.600000000000008527e+01,-1.111372577611149937e-01
2.610000000000008669e+01,-1.113717802018641123e-01
2.620000000000008811e+01,-1.115983572997041873e-01
2.630000000000008953e+01,-1.118171487138102660e-01
2.640000000000009095e+01,-1.120283145033889038e-01
2.650000000000009237e+01,-1.122320135461424839e-01
2.660000000000009379e+01,-1.124284046978625551e-01
2.670000000000009521e+01,-1.126176451023563202e-01
2.680000000000009663e+01,-1.127998906006570934e-01
2.690000000000009805e+01,-1.129752955298898576e-01
2.700000000000009948e+01,-1.131440131042325686e-01
2.710000000000010090e+01,-1.133061954775193281e-01
2.720000000000010232e+01,-1.134619942062445319e-01
2.730000000000010374e+01,-1.136115599545199084e-01
2.740000000000010516e+01,-1.137550419629241860e-01
2.750000000000010658e+01,-1.138925880262004198e-01
2.760000000000010800e+01,-1.140243446807634314e-01
2.770000000000010942e+01,-1.141504572582567600e-01
2.780000000000011084e+01,-1.142710688514819717e-01
2.790000000000011227e+01,-1.143863194427375551e-01
2.800000000000011369e+01,-1.144963458538460349e-01
2.810000000000011511e+01,-1.146012818555721957e-01
2.820000000000011653e+01,-1.147012582276186465e-01
2.830000000000011795e+01,-1.147964029747499115e-01
2.840000000000011937e+01,-1.148868410034027954e-01
2.850000000000012079e+01,-1.149726946300231728e-01
2.860000000000012221e+01,-1.150540837417478174e-01
2.870000000000012363e+01,-1.151311257023062695e-01
2.880000000000012506e+01,-1.152039353570980945e-01
2.890000000000012648e+01,-1.152726251495273385e-01
2.900000000000012790e+01,-1.153373053584526575e-01
2.910000000000012932e+01,-1.153980839389811552e-01
2.920000000000013074e+01,-1.154550669330606932e-01
2.930000000000013216e+01,-1.155083581782364033e-01
2.940000000000013358e+01,-1.155580594563408170e-01
2.950000000000013500e+01,-1.156042705594060305e-01
2.960000000000013642e+01,-1.156470896067439968e-01
2.970000000000013785e+01,-1.156866129369739649e-01
2.980000000000013927e+01,-1.157229354188112347e-01
2.990000000000014069e+01,-1.157561505756963538e-01
3.000000000000014211e+01,-1.157863505164356821e-01
3.010000000000014353e+01,-1.158136252495133300e-01
3.020000000000014495e+01,-1.158380628336746487e-01
3.030000000000014637e+01,-1.158597489552629090e-01
3.040000000000014779e+01,-1.158787667342572603e-01
3.050000000000014921e+01,-1.158951969717995079e-01
3.060000000000015064e+01,-1.159091181160377404e-01
3.070000000000015206e+01,-1.159206064101533928e-01
3.080000000000015348e+01,-1.159297362046580737e-01
3.090000000000015490e+01,-1.159365798558814331e-01
3.100000000000015632e+01,-1.159412081956641971e-01
3.110000000000015774e+01,-1.159436904127919832e-01
3.120000000000015916e+01,-1.159440941421246429e-01
3.130000000000016058e+01,-1.159424853097604236e-01
3.140000000000016200e+01,-1.159389283029200746e-01
3.150000000000016342e+01,-1.159334859358605585e-01
3.160000000000016485e+01,-1.159262196387530058e-01
3.170000000000016627e+01,-1.159171894411345216e-01
3.180000000000016769e+01,-1.159064539789474851e-01
3.190000000000016911e+01,-1.158940705641015589e-01
3.200000000000017053e+01,-1.158800951739107910e-01
3.210000000000017195e+01,-1.158645826616119257e-01
3.220000000000017337e+01,-1.158475866470893290e-01
3.230000000000017479e+01,-1.158291596098887100e-01
3.240000000000017621e+01,-1.158093531119641084e-01
3.250000000000017764e+01,-1.157882177982456767e-01
3.260000000000017906e+01,-1.157658034178195156e-01
3.270000000000018048e+01,-1.157421588610429014e-01
3.280000000000018190e+01,-1.157173319272083445e-01
3.290000000000018332e+01,-1.156913694330312659e-01
3.300000000000018474e+01,-1.156643171383575086e-01
3.310000000000018616e+01,-1.156362196735634396e-01
3.320000000000018758e+01,-1.156071206249888739e-01
3.330000000000018900e+01,-1.155770625560904874e-01
3.340000000000019043e+01,-1.155460871302227133e-01
3.350000000000019185e+01,-1.155142351079493923e-01
3.360000000000019327e+01,-1.154815464190260543e-01
3.370000000000019469e+01,-1.154480601316506538e-01
3.380000000000019611e+01,-1.154138143236499159e-01
3.390000000000019753e+01,-1.153788458759728019e-01
3.400000000000019895e+01,-1.153431901581124380e-01
3.410000000000020037e+01,-1.153068807784194821e-01
3.420000000000020179e+01,-1.152699493847844509e-01
3.430000000000020322e+01,-1.152324259202359980e-01
3.440000000000020464e+01,-1.151943387585727951e-01
3.450000000000020606e+01,-1.151557148615332954e-01
3.460000000000020748e+01,-1.151165802324819049e-01
3.470000000000020890e+01,-1.150769600461544612e-01
3.480000000000021032e+01,-1.150368787282690652e-01
3.490000000000021174e+01,-1.149963601123952794e-01
3.500000000000021316e+01,-1.149554274074884863e-01
3.510000000000021458e+01,-1.149141033075309487e-01
3.520000000000021600e+01,-1.148724099910306551e-01
3.530000000000021743e+01,-1.148303691777555480e-01
3.540000000000021885e+01,-1.147880023870846838e-01
3.550000000000022027e+01,-1.147453311092770378e-01
3.560000000000022169e+01,-1.147023767354562046e-01
3.570000000000022311e+01,-1.146591605605379177e-01
3.580000000000022453e+01,-1.146157036420284298e-01
3.590000000000022595e+01,-1.145720267590046443e-01
3.600000000000022737e+01,-1.145281502591401074e-01
3.610000000000022879e+01,-1.144840940809997154e-01
3.620000000000023022e+01,-1.144398777558252034e-01
3.630000000000023164e+01,-1.143955202628631207e-01
3.640000000000023306e+01,-1.143510403253123753e-01
3.650000000000023448e+01,-1.143064562991732563e-01
3.660000000000023590e+01,-1.142617860777430522e-01
3.670000000000023732e+01,-1.142170470322511205e-01
3.680000000000023874e+01,-1.141722558851102354e-01
3.690000000000024016e+01,-1.141274287624274159e-01
3.700000000000024158e+01,-1.140825812595749889e-01
3.710000000000024301e+01,-1.140377283146710718e-01
3.720000000000024443e+01,-1.139928845441716687e-01
3.730000000000024585e+01,-1.139480639998949052e-01
3.740000000000024727e+01,-1.139032802655427223e-01
3.750000000000024869e+01,-1.138585464125431573e-01
3.760000000000025011e+01,-1.138138749483933593e-01
3.770000000000025153e+01,-1.137692779084655964e-01
3.780000000000025295e+01,-1.137247669250533028e-01
3.790000000000025437e+01,-1.136803532731745642e-01
3.800000000000025580e+01,-1.136360478912682576e-01
3.810000000000025722e+01,-1.135918614982966562e-01
3.820000000000025864e+01,-1.135478046170034783e-01
3.830000000000026006e+01,-1.135038873443997842e-01
3.840000000000026148e+01,-1.134601194761351295e-01
3.850000000000026290e+01,-1.134165105663024614e-01
3.860000000000026432e+01,-1.133730697978334728e-01
3.870000000000026574e+01,-1.133298061133770768e-01
3.880000000000026716e+01,-1.132867282415703086e-01
3.890000000000026859e+01,-1.132438447380907098e-01
3.900000000000027001e+01,-1.132011638195178083e-01
3.910000000000027143e+01,-1.131586935385158199e-01
3.920000000000027285e+01,-1.131164416681516988e-01
3.930000000000027427e+01,-1.130744156278316870e-01
3.940000000000027569e+01,-1.130326224294199711e-01
3.950000000000027711e+01,-1.129910687474636605e-01
3.960000000000027853e+01,-1.129497608620659982e-01
3.970000000000027995e+01,-1.129087047707127284e-01
3.980000000000028137e+01,-1.128679061257938099e-01
3.990000000000028280e+01,-1.128273703777560172e-01


==> data/smart_grid/Frequenz0.csv <==
t,f0
0.000000000000000000e+00,-3.910472134433106567e-02
1.000000000000000056e-01,-5.315624493903649966e-02
2.000000000000000111e-01,-6.078767511792255301e-02
3.000000000000000444e-01,-6.544366614593813414e-02
4.000000000000000222e-01,-6.805969319289509323e-02
5.000000000000000000e-01,-6.931070062710936730e-02
5.999999999999999778e-01,-6.865895184817728814e-02
6.999999999999999556e-01,-6.742239513085065972e-02
7.999999999999999334e-01,-6.504043267668557782e-02
8.999999999999999112e-01,-6.243812487893993235e-02
9.999999999999998890e-01,-5.980741327163958260e-02
1.099999999999999867e+00,-5.723253735419551319e-02
1.199999999999999956e+00,-5.475406988386363749e-02
1.300000000000000044e+00,-5.239738201449264249e-02
1.400000000000000133e+00,-5.010996953897140643e-02
1.500000000000000222e+00,-4.797369069705924305e-02
1.600000000000000311e+00,-4.591782108168461496e-02
1.700000000000000400e+00,-4.395597073680797967e-02
1.800000000000000488e+00,-4.208714000448124382e-02
1.900000000000000577e+00,-4.031683595733201453e-02
2.000000000000000444e+00,-3.864548035476395721e-02
2.100000000000000533e+00,-3.705163877942041495e-02
2.200000000000000622e+00,-3.554197035273218980e-02
2.300000000000000711e+00,-3.410401995476264325e-02
2.400000000000000799e+00,-3.272170977515727330e-02
2.500000000000000888e+00,-3.139718820303742663e-02
2.600000000000000977e+00,-3.012488377711446466e-02
2.700000000000001066e+00,-2.890461269065646571e-02
2.800000000000001155e+00,-2.772741884209103599e-02
2.900000000000001243e+00,-2.659205158733841945e-02
3.000000000000001332e+00,-2.549983460719535550e-02
3.100000000000001421e+00,-2.445112584843981904e-02
3.200000000000001510e+00,-2.344410574302672676e-02
3.300000000000001599e+00,-2.247512351668211686e-02
3.400000000000001688e+00,-2.154313222376182113e-02
3.500000000000001776e+00,-2.064389271939693835e-02
3.600000000000001865e+00,-1.977635575746874638e-02
3.700000000000001954e+00,-1.893932600868147159e-02
3.800000000000002043e+00,-1.813448701203513452e-02
3.900000000000002132e+00,-1.735852089392089098e-02
4.000000000000001776e+00,-1.661065372627916134e-02
4.100000000000001421e+00,-1.589230778296785510e-02
4.200000000000001066e+00,-1.520084950505176322e-02
4.300000000000000711e+00,-1.453498080307764548e-02
4.400000000000000355e+00,-1.389422098689659102e-02
4.500000000000000000e+00,-1.327633484040086596e-02
4.599999999999999645e+00,-1.268201673116816156e-02
4.699999999999999289e+00,-1.210958884176138901e-02
4.799999999999998934e+00,-1.155812503131240475e-02
4.899999999999998579e+00,-1.102828619603087382e-02
4.999999999999998224e+00,-1.051743877438991899e-02
5.099999999999997868e+00,-1.002635799995327780e-02
5.199999999999997513e+00,-9.553121223076723248e-03
5.299999999999997158e+00,-9.102287066128171220e-03
5.399999999999996803e+00,-8.668763955945789010e-03
5.499999999999996447e+00,-8.251172101107514048e-03
5.599999999999996092e+00,-7.848375216571404356e-03
5.699999999999995737e+00,-7.461988490965137596e-03
5.799999999999995381e+00,-7.092737577418128936e-03
5.899999999999995026e+00,-6.739359868775315898e-03
5.999999999999994671e+00,-6.399135689451589809e-03
6.099999999999994316e+00,-6.072727765180074670e-03
6.199999999999993960e+00,-5.758880371813298107e-03
6.299999999999993605e+00,-5.457976101111885157e-03
6.399999999999993250e+00,-5.170618213408591235e-03
6.499999999999992895e+00,-4.896449954001624860e-03
6.599999999999992539e+00,-4.636593728435479955e-03
6.699999999999992184e+00,-4.383595442744377298e-03
6.799999999999991829e+00,-4.141193644196882080e-03
6.899999999999991473e+00,-3.909569687028207653e-03
6.999999999999991118e+00,-3.688722008940483951e-03
7.099999999999990763e+00,-3.478590035536081176e-03
7.199999999999990408e+00,-3.279819558906765277e-03
7.299999999999990052e+00,-3.089498681718875345e-03
7.399999999999989697e+00,-2.907492676947815748e-03
7.499999999999989342e+00,-2.732641060111959310e-03
7.599999999999988987e+00,-2.565582997860180181e-03
7.699999999999988631e+00,-2.406484430047454645e-03
7.799999999999988276e+00,-2.254331322339006224e-03
7.899999999999987921e+00,-2.109432229540852098e-03
7.999999999999987566e+00,-1.971818695313419870e-03
8.099999999999987210e+00,-1.840775762818973576e-03
8.199999999999986855e+00,-1.715979282083081141e-03
8.299999999999986500e+00,-1.596463728478849514e-03
8.399999999999986144e+00,-1.483082795239709303e-03
8.499999999999985789e+00,-1.375156813634044678e-03
8.599999999999985434e+00,-1.271998536645733372e-03
8.699999999999985079e+00,-1.174755487678078676e-03
8.799999999999984723e+00,-1.083377140045625004e-03
8.899999999999984368e+00,-9.975581109282207707e-04
8.999999999999984013e+00,-9.153457534716166136e-04
9.099999999999983658e+00,-8.366234677713514818e-04
9.199999999999983302e+00,-7.613946063521103216e-04
9.299999999999982947e+00,-6.904075791765699631e-04
9.399999999999982592e+00,-6.235738007177645415e-04
9.499999999999982236e+00,-5.608368700416706482e-04
9.599999999999981881e+00,-5.014157711411710563e-04
9.699999999999981526e+00,-4.451338327624907018e-04
9.799999999999981171e+00,-3.918027516838175264e-04
9.899999999999980815e+00,-3.423396573765347616e-04
9.999999999999980460e+00,-2.942263145188950030e-04
1.009999999999998010e+01,-2.488992579674630546e-04
1.019999999999997975e+01,-2.065590184102381358e-04
1.029999999999997939e+01,-1.671631724573555101e-04
1.039999999999997904e+01,-1.308158036989428739e-04
1.049999999999997868e+01,-9.727541626107302102e-05
1.059999999999997833e+01,-6.616384590940271545e-05
1.069999999999997797e+01,-3.675746369580760201e-05
1.079999999999997762e+01,-8.560740025172601463e-06
1.089999999999997726e+01,1.796589974819421507e-05
1.099999999999997691e+01,4.290967396470699908e-05
1.109999999999997655e+01,6.608718277273752974e-05
1.119999999999997620e+01,8.743767736818061262e-05
1.129999999999997584e+01,1.075480040403493617e-04
1.139999999999997549e+01,1.262065314272103065e-04
1.149999999999997513e+01,1.434216669287970136e-04
1.159999999999997478e+01,1.593130430640467786e-04
1.169999999999997442e+01,1.737435004679893636e-04
1.179999999999997407e+01,1.868422247100067846e-04
1.189999999999997371e+01,1.984173654624606087e-04
1.199999999999997335e+01,2.093007080121286531e-04
1.209999999999997300e+01,2.190571362555638116e-04
1.219999999999997264e+01,2.278458852987986366e-04
1.229999999999997229e+01,2.356433513892000793e-04
1.239999999999997193e+01,2.425933450548550634e-04
1.249999999999997158e+01,2.490533373505971664e-04
1.259999999999997122e+01,2.547489749049475227e-04
1.269999999999997087e+01,2.596817901849689399e-04
1.279999999999997051e+01,2.639200911562499820e-04
1.289999999999997016e+01,2.673058368035170123e-04
1.299999999999996980e+01,2.700309831382337886e-04
1.309999999999996945e+01,2.720955248350148334e-04
1.319999999999996909e+01,2.736282168269127510e-04
1.329999999999996874e+01,2.749705754690013682e-04
1.339999999999996838e+01,2.755102590192469382e-04
1.349999999999996803e+01,2.760339255126993208e-04
1.359999999999996767e+01,2.764380481286708604e-04
1.369999999999996732e+01,2.762334844795099730e-04
1.379999999999996696e+01,2.757234666590111460e-04
1.389999999999996660e+01,2.752059560660666390e-04
1.399999999999996625e+01,2.739118114099838540e-04
1.409999999999996589e+01,2.723820702528448236e-04
1.419999999999996554e+01,2.705490265174625162e-04
1.429999999999996518e+01,2.685054167544929406e-04
1.439999999999996483e+01,2.660841098036414759e-04
1.449999999999996447e+01,2.634165763101175076e-04
1.459999999999996412e+01,2.605041803325490761e-04
1.469999999999996376e+01,2.574324378218966142e-04
1.479999999999996341e+01,2.542335627985180518e-04
1.489999999999996305e+01,2.511114560746150739e-04
1.499999999999996270e+01,2.479102399704154495e-04
1.509999999999996234e+01,2.445316915402134198e-04
1.519999999999996199e+01,2.408581239852860851e-04
1.529999999999996163e+01,2.368875247215195142e-04
1.539999999999996128e+01,2.329738722746455329e-04
1.549999999999996092e+01,2.290032777532792550e-04
1.559999999999996056e+01,2.250352646409610577e-04
1.569999999999996021e+01,2.208471641224658702e-04
1.579999999999995985e+01,2.169419386197198258e-04
1.589999999999995950e+01,2.130254948555480735e-04
1.599999999999995914e+01,2.091746510853624498e-04
1.609999999999995879e+01,2.053055409130534980e-04
1.619999999999996021e+01,2.014786584848352329e-04
1.629999999999996163e+01,1.975002714753330477e-04
1.639999999999996305e+01,1.933369097476361179e-04
1.649999999999996447e+01,1.892681751395254455e-04
1.659999999999996589e+01,1.852320245683709832e-04
1.669999999999996732e+01,1.812670043665339469e-04
1.679999999999996874e+01,1.773736291616362121e-04
1.689999999999997016e+01,1.734764214059028391e-04
1.699999999999997158e+01,1.695686320561587000e-04
1.709999999999997300e+01,1.655686701306570993e-04
1.719999999999997442e+01,1.614695829244895979e-04
1.729999999999997584e+01,1.575781059659598444e-04
1.739999999999997726e+01,1.537947315154880883e-04
1.749999999999997868e+01,1.501055497741758779e-04
1.759999999999998010e+01,1.464737976413183569e-04
1.769999999999998153e+01,1.428632887294713390e-04
1.779999999999998295e+01,1.394605402687564867e-04
1.789999999999998437e+01,1.362175729863072189e-04
1.799999999999998579e+01,1.329363188837566425e-04
1.809999999999998721e+01,1.295557783178706047e-04
1.819999999999998863e+01,1.263139719005530336e-04
1.829999999999999005e+01,1.230992687735364352e-04
1.839999999999999147e+01,1.197005806495138043e-04
1.849999999999999289e+01,1.162058663465846030e-04
1.859999999999999432e+01,1.129617364909361540e-04
1.869999999999999574e+01,1.094589471109703202e-04
1.879999999999999716e+01,1.064295828995882913e-04
1.889999999999999858e+01,1.034455754892953745e-04
1.900000000000000000e+01,1.006387326600087197e-04
1.910000000000000142e+01,9.802873074158164235e-05
1.920000000000000284e+01,9.551193632688730864e-05
1.930000000000000426e+01,9.304648027434389828e-05
1.940000000000000568e+01,9.037352264744051404e-05
1.950000000000000711e+01,8.798464738830308438e-05
1.960000000000000853e+01,8.526497396292843066e-05
1.970000000000000995e+01,8.260683835052405372e-05
1.980000000000001137e+01,7.987596240440588736e-05
1.990000000000001279e+01,7.748642898339570459e-05
2.000000000000001421e+01,7.500711617551382502e-05
2.000000000000000000e+01,-1.212858870914258758e-02
2.000000000000000000e+01,-2.778467838736429704e-02
2.010000000000000142e+01,-4.140084244310896638e-02
2.020000000000000284e+01,-5.043965980760312801e-02
2.030000000000000426e+01,-5.505146325623930248e-02
2.040000000000000568e+01,-5.651685411611313131e-02
2.050000000000000711e+01,-5.680130820515009310e-02
2.060000000000000853e+01,-5.591014582382593939e-02
2.070000000000000995e+01,-5.442562846594811016e-02
2.080000000000001137e+01,-5.255346364143730076e-02
2.090000000000001279e+01,-5.048025191385046434e-02
2.100000000000001421e+01,-4.834875526883535696e-02
2.110000000000001563e+01,-4.628226031787877059e-02
2.120000000000001705e+01,-4.431148527493337236e-02
2.130000000000001847e+01,-4.256373291122386021e-02
2.140000000000001990e+01,-4.099117281848675687e-02
2.150000000000002132e+01,-3.960076502479259464e-02
2.160000000000002274e+01,-3.841707042505806274e-02
2.170000000000002416e+01,-3.740976071346713283e-02
2.180000000000002558e+01,-3.655246886224629982e-02
2.190000000000002700e+01,-3.579916334161736130e-02
2.200000000000002842e+01,-3.508735694743611577e-02
2.210000000000002984e+01,-3.433964902501419197e-02
2.220000000000003126e+01,-3.353325114875516100e-02
2.230000000000003268e+01,-3.263680905963046996e-02
2.240000000000003411e+01,-3.164558931828103522e-02
2.250000000000003553e+01,-3.060645526452093063e-02
2.260000000000003695e+01,-2.961780300857553769e-02
2.270000000000003837e+01,-2.864100097304871084e-02
2.280000000000003979e+01,-2.760246040508331639e-02
2.290000000000004121e+01,-2.667193117908620709e-02
2.300000000000004263e+01,-2.579923349513106590e-02
2.310000000000004405e+01,-2.498066114234941126e-02
2.320000000000004547e+01,-2.417418756503166358e-02
2.330000000000004690e+01,-2.343208353059388419e-02
2.340000000000004832e+01,-2.274280628225848130e-02
2.350000000000004974e+01,-2.213186338448146565e-02
2.360000000000005116e+01,-2.157700467491367735e-02
2.370000000000005258e+01,-2.108857529063284247e-02
2.380000000000005400e+01,-2.063589157838928434e-02
2.390000000000005542e+01,-2.021438854297223989e-02
2.400000000000005684e+01,-1.980221679651938266e-02
2.410000000000005826e+01,-1.937304909680447051e-02
2.420000000000005969e+01,-1.895167160922080901e-02
2.430000000000006111e+01,-1.853073142660517300e-02
2.440000000000006253e+01,-1.811819101206263438e-02
2.450000000000006395e+01,-1.772171611854921752e-02
2.460000000000006537e+01,-1.733654029087821138e-02
2.470000000000006679e+01,-1.697530792593783533e-02
2.480000000000006821e+01,-1.661801205832661929e-02
2.490000000000006963e+01,-1.628233601870287400e-02
2.500000000000007105e+01,-1.595768154511558248e-02
2.510000000000007248e+01,-1.561364670608963827e-02
2.520000000000007390e+01,-1.528370233725339679e-02
2.530000000000007532e+01,-1.494833770332835640e-02
2.540000000000007674e+01,-1.462287693688189665e-02
2.550000000000007816e+01,-1.430481822637789946e-02
2.560000000000007958e+01,-1.399428298750555154e-02
2.570000000000008100e+01,-1.369862528148629507e-02
2.580000000000008242e+01,-1.340736224034892905e-02
2.590000000000008384e+01,-1.311614513817008915e-02
2.600000000000008527e+01,-1.283219066793950605e-02
2.610000000000008669e+01,-1.255292836634430004e-02
2.620000000000008811e+01,-1.228709108467987594e-02
2.630000000000008953e+01,-1.204546148235772704e-02
2.640000000000009095e+01,-1.179623555894986249e-02
2.650000000000009237e+01,-1.156485320718850414e-02
2.660000000000009379e+01,-1.133519797688101703e-02
2.670000000000009521e+01,-1.111098783059602003e-02
2.680000000000009663e+01,-1.088643413900428243e-02
2.690000000000009805e+01,-1.066457004548434541e-02
2.700000000000009948e+01,-1.044069777754443561e-02
2.710000000000010090e+01,-1.022031058162408031e-02
2.720000000000010232e+01,-1.000810367839312549e-02
2.730000000000010374e+01,-9.800678161058310953e-03
2.740000000000010516e+01,-9.595484025781563994e-03
2.750000000000010658e+01,-9.390749964500875319e-03
2.760000000000010800e+01,-9.196595112877580663e-03
2.770000000000010942e+01,-9.015617907604928788e-03
2.780000000000011084e+01,-8.840858778097400797e-03
2.790000000000011227e+01,-8.668795371915272857e-03
2.800000000000011369e+01,-8.499809115015669395e-03
2.810000000000011511e+01,-8.330716286044438298e-03
2.820000000000011653e+01,-8.168042379052619512e-03
2.830000000000011795e+01,-8.004565761930966181e-03
2.840000000000011937e+01,-7.841297133058250726e-03
2.850000000000012079e+01,-7.681130279437470981e-03
2.860000000000012221e+01,-7.523878168208369445e-03
2.870000000000012363e+01,-7.368980703362044624e-03
2.880000000000012506e+01,-7.213779877654492509e-03
2.890000000000012648e+01,-7.063232573387857177e-03
2.900000000000012790e+01,-6.911078861985757264e-03
2.910000000000012932e+01,-6.763745838325127026e-03
2.920000000000013074e+01,-6.618062987924426370e-03
2.930000000000013216e+01,-6.474930732907751250e-03
2.940000000000013358e+01,-6.330874506390753338e-03
2.950000000000013500e+01,-6.190252967258095922e-03
2.960000000000013642e+01,-6.049581494216649431e-03
2.970000000000013785e+01,-5.909848308110778742e-03
2.980000000000013927e+01,-5.771220309280435980e-03
2.990000000000014069e+01,-5.641963841550931211e-03
3.000000000000014211e+01,-5.514510222341326151e-03
3.010000000000014353e+01,-5.392862825499012899e-03
3.020000000000014495e+01,-5.276895446186220112e-03
3.030000000000014637e+01,-5.161542602006216444e-03
3.040000000000014779e+01,-5.048562742592842614e-03
3.050000000000014921e+01,-4.937260915437241375e-03
3.060000000000015064e+01,-4.824499310217228963e-03
3.070000000000015206e+01,-4.715197229132428274e-03
3.080000000000015348e+01,-4.603433157171587901e-03
3.090000000000015490e+01,-4.494161386893178942e-03
3.100000000000015632e+01,-4.385744639378002380e-03
3.110000000000015774e+01,-4.281037045283515342e-03
3.120000000000015916e+01,-4.176919652158253039e-03
3.130000000000016058e+01,-4.075238512081308904e-03
3.140000000000016200e+01,-3.973770325906317291e-03
3.150000000000016342e+01,-3.873967244205395351e-03
3.160000000000016485e+01,-3.776151151011067093e-03
3.170000000000016627e+01,-3.679422073873075526e-03
3.180000000000016769e+01,-3.585028658508845195e-03
3.190000000000016911e+01,-3.490279216011575592e-03
3.200000000000017053e+01,-3.397994772935875561e-03
3.210000000000017195e+01,-3.307278589353885440e-03
3.220000000000017337e+01,-3.216133897394726597e-03
3.230000000000017479e+01,-3.126228017738309078e-03
3.240000000000017621e+01,-3.037975868419993519e-03
3.250000000000017764e+01,-2.950484699044188600e-03
3.260000000000017906e+01,-2.867026761986913187e-03
3.270000000000018048e+01,-2.784652978246436855e-03
3.280000000000018190e+01,-2.704332705577838607e-03
3.290000000000018332e+01,-2.626678256463314473e-03
3.300000000000018474e+01,-2.550060095402204626e-03
3.310000000000018616e+01,-2.475013478167740078e-03
3.320000000000018758e+01,-2.400322586133644964e-03
3.330000000000018900e+01,-2.327120142644654565e-03
3.340000000000019043e+01,-2.254746117925103890e-03
3.350000000000019185e+01,-2.183830054801006934e-03
3.360000000000019327e+01,-2.115350482848641061e-03
3.370000000000019469e+01,-2.049986166231509629e-03
3.380000000000019611e+01,-1.989109405877221778e-03
3.390000000000019753e+01,-1.932242306707604006e-03
3.400000000000019895e+01,-1.879848295665252200e-03
3.410000000000020037e+01,-1.827339311420503190e-03
3.420000000000020179e+01,-1.774608224182375356e-03
3.430000000000020322e+01,-1.722233062521060908e-03
3.440000000000020464e+01,-1.666742410068276564e-03
3.450000000000020606e+01,-1.610253959112800540e-03
3.460000000000020748e+01,-1.554040989200141743e-03
3.470000000000020890e+01,-1.497114782261436527e-03
3.480000000000021032e+01,-1.441455500210125180e-03
3.490000000000021174e+01,-1.385883614204022358e-03
3.500000000000021316e+01,-1.331199089097830383e-03
3.510000000000021458e+01,-1.277501637915554478e-03
3.520000000000021600e+01,-1.222794598827497926e-03
3.530000000000021743e+01,-1.166832198520208544e-03
3.540000000000021885e+01,-1.112162566759769197e-03
3.550000000000022027e+01,-1.058276746561067662e-03
3.560000000000022169e+01,-1.006764921920934612e-03
3.570000000000022311e+01,-9.566819186861381464e-04
3.580000000000022453e+01,-9.092645071961663735e-04
3.590000000000022595e+01,-8.631971661586489153e-04
3.600000000000022737e+01,-8.177329848073478088e-04
3.610000000000022879e+01,-7.753396639376098579e-04
3.620000000000023022e+01,-7.313789296633145141e-04
3.630000000000023164e+01,-6.887013568701656936e-04
3.640000000000023306e+01,-6.479620387130244049e-04
3.650000000000023448e+01,-6.087160326363837528e-04
3.660000000000023590e+01,-5.718614790357168069e-04
3.670000000000023732e+01,-5.360702099290791476e-04
3.680000000000023874e+01,-5.001116427403761366e-04
3.690000000000024016e+01,-4.669663893554184316e-04
3.700000000000024158e+01,-4.313135649341957325e-04
3.710000000000024301e+01,-3.983487779629137364e-04
3.720000000000024443e+01,-3.656953464472781747e-04
3.730000000000024585e+01,-3.340470566815186048e-04
3.740000000000024727e+01,-3.039685099662647470e-04
3.750000000000024869e+01,-2.741420488235315946e-04
3.760000000000025011e+01,-2.444378089098496031e-04
3.770000000000025153e+01,-2.149286913743729804e-04
3.780000000000025295e+01,-1.860950470866817483e-04
3.790000000000025437e+01,-1.570734656654522758e-04
3.800000000000025580e+01,-1.277923129416728726e-04
3.810000000000025722e+01,-1.014945783599352893e-04
3.820000000000025864e+01,-7.549600850159716883e-05
3.830000000000026006e+01,-4.918802881495852066e-05
3.840000000000026148e+01,-2.492179596991453308e-05
3.850000000000026290e+01,-4.306696688692917467e-07
3.860000000000026432e+01,2.361574346100230552e-05
3.870000000000026574e+01,4.790692640329129008e-05
3.880000000000026716e+01,6.965634691708009021e-05
3.890000000000026859e+01,9.221570448388223800e-05
3.900000000000027001e+01,1.134571264700032608e-04
3.910000000000027143e+01,1.333322770407946055e-04
3.920000000000027285e+01,1.516530783663905453e-04
3.930000000000027427e+01,1.700030827681661596e-04
3.940000000000027569e+01,1.870174046612017252e-04
3.950000000000027711e+01,2.045614308564463817e-04
3.960000000000027853e+01,2.208042878169427055e-04
3.970000000000027995e+01,2.378233095436651037e-04
3.980000000000028137e+01,2.539732403466071482e-04
3.990000000000028280e+01,2.703086125825057999e-04


==> data/smart_grid/Frequenz1.csv <==
t,f1
0.000000000000000000e+00,-1.099890000000000069e-03
1.000000000000000056e-01,-2.161555372773614828e-03
2.000000000000000111e-01,-3.172037850242199076e-03
3.000000000000000444e-01,-4.124737602571788321e-03
4.000000000000000222e-01,-5.015972559992613530e-03
5.000000000000000000e-01,-5.844040875697723535e-03
5.999999999999999778e-01,-6.608544230018176431e-03
6.999999999999999556e-01,-7.310924053734144633e-03
7.999999999999999334e-01,-7.953143992021030617e-03
8.999999999999999112e-01,-8.538251423721230152e-03
9.999999999999998890e-01,-9.069454855644603145e-03
1.099999999999999867e+00,-9.549935414232230829e-03
1.199999999999999956e+00,-9.982765759330627237e-03
1.300000000000000044e+00,-1.037087260238339290e-02
1.400000000000000133e+00,-1.071701434651318834e-02
1.500000000000000222e+00,-1.102383626970503128e-02
1.600000000000000311e+00,-1.129379161300769763e-02
1.700000000000000400e+00,-1.152921471532956932e-02
1.800000000000000488e+00,-1.173230986301400380e-02
1.900000000000000577e+00,-1.190515463588862587e-02
2.000000000000000444e+00,-1.204969664982053629e-02
2.100000000000000533e+00,-1.216775524612045446e-02
2.200000000000000622e+00,-1.226104479568617539e-02
2.300000000000000711e+00,-1.233116991191736227e-02
2.400000000000000799e+00,-1.237963958317038829e-02
2.500000000000000888e+00,-1.240788478109616788e-02
2.600000000000000977e+00,-1.241725784815210162e-02
2.700000000000001066e+00,-1.240903948740124628e-02
2.800000000000001155e+00,-1.238444031261989181e-02
2.900000000000001243e+00,-1.234461104177106069e-02
3.000000000000001332e+00,-1.229064495829869895e-02
3.100000000000001421e+00,-1.222357775732617162e-02
3.200000000000001510e+00,-1.214438829192224581e-02
3.300000000000001599e+00,-1.205400142018693901e-02
3.400000000000001688e+00,-1.195329260942138566e-02
3.500000000000001776e+00,-1.184308989838108589e-02
3.600000000000001865e+00,-1.172417897757675569e-02
3.700000000000001954e+00,-1.159730505326176005e-02
3.800000000000002043e+00,-1.146317481399773339e-02
3.900000000000002132e+00,-1.132245549841821852e-02
4.000000000000001776e+00,-1.117577888596113685e-02
4.100000000000001421e+00,-1.102374272094533252e-02
4.200000000000001066e+00,-1.086690992257781721e-02
4.300000000000000711e+00,-1.070581178347611469e-02
4.400000000000000355e+00,-1.054094980625567418e-02
4.500000000000000000e+00,-1.037279669795427954e-02
4.599999999999999645e+00,-1.020179907466876174e-02
4.699999999999999289e+00,-1.002837723102184379e-02
4.799999999999998934e+00,-9.852927236824260762e-03
4.899999999999998579e+00,-9.675822260872506478e-03
4.999999999999998224e+00,-9.497412296919770236e-03
5.099999999999997868e+00,-9.318027134100806408e-03
5.199999999999997513e+00,-9.137975922869924147e-03
5.299999999999997158e+00,-8.957549397492688484e-03
5.399999999999996803e+00,-8.777015649393496433e-03
5.499999999999996447e+00,-8.596625452998269204e-03
5.599999999999996092e+00,-8.416613885705611156e-03
5.699999999999995737e+00,-8.237201692164471123e-03
5.799999999999995381e+00,-8.058593904864639126e-03
5.899999999999995026e+00,-7.880979332834161036e-03
5.999999999999994671e+00,-7.704532005432025536e-03
6.099999999999994316e+00,-7.529414044970576640e-03
6.199999999999993960e+00,-7.355775171106955154e-03
6.299999999999993605e+00,-7.183754097663544447e-03
6.399999999999993250e+00,-7.013478291957832116e-03
6.499999999999992895e+00,-6.845063504894621960e-03
6.599999999999992539e+00,-6.678614241739625097e-03
6.699999999999992184e+00,-6.514222753650110269e-03
6.799999999999991829e+00,-6.351976525960896861e-03
6.899999999999991473e+00,-6.191954652355167663e-03
6.999999999999991118e+00,-6.034227736570834354e-03
7.099999999999990763e+00,-5.878857964963746414e-03
7.199999999999990408e+00,-5.725899229090628852e-03
7.299999999999990052e+00,-5.575396539129655674e-03
7.399999999999989697e+00,-5.427388958844684211e-03
7.499999999999989342e+00,-5.281909776753702587e-03
7.599999999999988987e+00,-5.138987691026699646e-03
7.699999999999988631e+00,-4.998646203360239924e-03
7.799999999999988276e+00,-4.860903478384365727e-03
7.899999999999987921e+00,-4.725773368449905087e-03
7.999999999999987566e+00,-4.593265120855083775e-03
8.099999999999987210e+00,-4.463383356218226378e-03
8.199999999999986855e+00,-4.336128782966522204e-03
8.299999999999986500e+00,-4.211498519598451222e-03
8.399999999999986144e+00,-4.089487050189676356e-03
8.499999999999985789e+00,-3.970085371193259223e-03
8.599999999999985434e+00,-3.853281657904674383e-03
8.699999999999985079e+00,-3.739061934709614950e-03
8.799999999999984723e+00,-3.627408921887671171e-03
8.899999999999984368e+00,-3.518302069575336005e-03
8.999999999999984013e+00,-3.411717840772196097e-03
9.099999999999983658e+00,-3.307631626532531698e-03
9.199999999999983302e+00,-3.206017836248254045e-03
9.299999999999982947e+00,-3.106849868969430335e-03
9.399999999999982592e+00,-3.010099344085546535e-03
9.499999999999982236e+00,-2.915736161750389060e-03
9.599999999999981881e+00,-2.823728529146941717e-03
9.699999999999981526e+00,-2.734043704575724390e-03
9.799999999999981171e+00,-2.646648140050364677e-03
9.899999999999980815e+00,-2.561507635000073984e-03
9.999999999999980460e+00,-2.478586391625333795e-03
1.009999999999998010e+01,-2.397849480775189265e-03
1.019999999999997975e+01,-2.319261379203815462e-03
1.029999999999997939e+01,-2.242785736146026693e-03
1.039999999999997904e+01,-2.168385379626942833e-03
1.049999999999997868e+01,-2.096022176315834231e-03
1.059999999999997833e+01,-2.025657233736742353e-03
1.069999999999997797e+01,-1.957251237239665976e-03
1.079999999999997762e+01,-1.890765129554826049e-03
1.089999999999997726e+01,-1.826160563787265420e-03
1.099999999999997691e+01,-1.763399407730205414e-03
1.109999999999997655e+01,-1.702443792951897818e-03
1.119999999999997620e+01,-1.643255895014238653e-03
1.129999999999997584e+01,-1.585797835744756504e-03
1.139999999999997549e+01,-1.530032228651997906e-03
1.149999999999997513e+01,-1.475921931236682649e-03
1.159999999999997478e+01,-1.423430016620347294e-03
1.169999999999997442e+01,-1.372519855745023883e-03
1.179999999999997407e+01,-1.323154944699769364e-03
1.189999999999997371e+01,-1.275298996929071426e-03
1.199999999999997335e+01,-1.228915716564832339e-03
1.209999999999997300e+01,-1.183969588877193746e-03
1.219999999999997264e+01,-1.140425412196423727e-03
1.229999999999997229e+01,-1.098248421420681790e-03
1.239999999999997193e+01,-1.057404229939350833e-03
1.249999999999997158e+01,-1.017858938371306397e-03
1.259999999999997122e+01,-9.795794559445583204e-04
1.269999999999997087e+01,-9.425331947773120736e-04
1.279999999999997051e+01,-9.066880391739627967e-04
1.289999999999997016e+01,-8.720123815718941159e-04
1.299999999999996980e+01,-8.384749340549498909e-04
1.309999999999996945e+01,-8.060448880903325116e-04
1.319999999999996909e+01,-7.746918837796035228e-04
1.329999999999996874e+01,-7.443861076077949463e-04
1.339999999999996838e+01,-7.150986020441299929e-04
1.349999999999996803e+01,-6.868006280483198367e-04
1.359999999999996767e+01,-6.594644185391959363e-04
1.369999999999996732e+01,-6.330630473603038365e-04
1.379999999999996696e+01,-6.075699164603471421e-04
1.389999999999996660e+01,-5.829590310539765289e-04
1.399999999999996625e+01,-5.592052696296123757e-04
1.409999999999996589e+01,-5.362835944273107881e-04
1.419999999999996554e+01,-5.141695646630178168e-04
1.429999999999996518e+01,-4.928392445789272222e-04
1.439999999999996483e+01,-4.722692718032348003e-04
1.449999999999996447e+01,-4.524366679375959287e-04
1.459999999999996412e+01,-4.333189464361382557e-04
1.469999999999996376e+01,-4.148940914861549848e-04
1.479999999999996341e+01,-3.971406210606594255e-04
1.489999999999996305e+01,-3.800375974710528369e-04
1.499999999999996270e+01,-3.635648091029010831e-04
1.509999999999996234e+01,-3.477025952068401671e-04
1.519999999999996199e+01,-3.324317287733071663e-04
1.529999999999996163e+01,-3.177332804794906550e-04
1.539999999999996128e+01,-3.035885979197429948e-04
1.549999999999996092e+01,-2.899796388226903807e-04
1.559999999999996056e+01,-2.768888396442011545e-04
1.569999999999996021e+01,-2.642991572714701643e-04
1.579999999999995985e+01,-2.521938306903508185e-04
1.589999999999995950e+01,-2.405568642761619013e-04
1.599999999999995914e+01,-2.293727192074109509e-04
1.609999999999995879e+01,-2.186263744767808599e-04
1.619999999999996021e+01,-2.083032284929865090e-04
1.629999999999996163e+01,-1.983891446800593969e-04
1.639999999999996305e+01,-1.888702447866935457e-04
1.649999999999996447e+01,-1.797328619129784822e-04
1.659999999999996589e+01,-1.709638048018436807e-04
1.669999999999996732e+01,-1.625502828288524543e-04
1.679999999999996874e+01,-1.544799315759184661e-04
1.689999999999997016e+01,-1.467408009656790573e-04
1.699999999999997158e+01,-1.393212683067342281e-04
1.709999999999997300e+01,-1.322100200305994220e-04
1.719999999999997442e+01,-1.253959593155845045e-04
1.729999999999997584e+01,-1.188681881669975823e-04
1.739999999999997726e+01,-1.126163014167139560e-04
1.749999999999997868e+01,-1.066302772199415017e-04
1.759999999999998010e+01,-1.009004532669317052e-04
1.769999999999998153e+01,-9.541748059169980292e-05
1.779999999999998295e+01,-9.017227828695497966e-05
1.789999999999998437e+01,-8.515620983302706190e-05
1.799999999999998579e+01,-8.036102664145398824e-05
1.809999999999998721e+01,-7.577866296294096568e-05
1.819999999999998863e+01,-7.140116733429587742e-05
1.829999999999999005e+01,-6.722093126225005060e-05
1.839999999999999147e+01,-6.323057051266681530e-05
1.849999999999999289e+01,-5.942270800259604553e-05
1.859999999999999432e+01,-5.579005401999001198e-05
1.869999999999999574e+01,-5.232574340978224478e-05
1.879999999999999716e+01,-4.902282233373842949e-05
1.889999999999999858e+01,-4.587496930116351197e-05
1.900000000000000000e+01,-4.287606287806350162e-05
1.910000000000000142e+01,-4.002030682737429859e-05
1.920000000000000284e+01,-3.730224376798118614e-05
1.930000000000000426e+01,-3.471664667611105461e-05
1.940000000000000568e+01,-3.225847209722154007e-05
1.950000000000000711e+01,-2.992259786383732426e-05
1.960000000000000853e+01,-2.770430676634562693e-05
1.970000000000000995e+01,-2.559867036255946026e-05
1.980000000000001137e+01,-2.360093443566873943e-05
1.990000000000001279e+01,-2.170638054522825195e-05
2.000000000000001421e+01,-1.991073297565657725e-05
2.000000000000000000e+01,-8.681474707718351376e-04
2.000000000000000000e+01,-1.705639418062746427e-03
2.010000000000000142e+01,-2.518262415748709609e-03
2.020000000000000284e+01,-3.293888668244495787e-03
2.030000000000000426e+01,-4.024879533916902313e-03
2.040000000000000568e+01,-4.707913202936502006e-03
2.050000000000000711e+01,-5.342699641004613337e-03
2.060000000000000853e+01,-5.930026570914486393e-03
2.070000000000000995e+01,-6.471754192900353378e-03
2.080000000000001137e+01,-6.970239974467665883e-03
2.090000000000001279e+01,-7.428139012259620672e-03
2.100000000000001421e+01,-7.848224363730340117e-03
2.110000000000001563e+01,-8.233251549844019732e-03
2.120000000000001705e+01,-8.585842701929673887e-03
2.130000000000001847e+01,-8.908462070475981626e-03
2.140000000000001990e+01,-9.203296073163049970e-03
2.150000000000002132e+01,-9.472305633462246507e-03
2.160000000000002274e+01,-9.717223836051993788e-03
2.170000000000002416e+01,-9.939535822972278209e-03
2.180000000000002558e+01,-1.014051218877161376e-02
2.190000000000002700e+01,-1.032123789299943875e-02
2.200000000000002842e+01,-1.048266001455473023e-02
2.210000000000002984e+01,-1.062565122557944906e-02
2.220000000000003126e+01,-1.075108756075492805e-02
2.230000000000003268e+01,-1.085987241452009491e-02
2.240000000000003411e+01,-1.095296896643522568e-02
2.250000000000003553e+01,-1.103140655594052333e-02
2.260000000000003695e+01,-1.109623665521375716e-02
2.270000000000003837e+01,-1.114843856223385853e-02
2.280000000000003979e+01,-1.118895931319837354e-02
2.290000000000004121e+01,-1.121878755010521922e-02
2.300000000000004263e+01,-1.123878926342763984e-02
2.310000000000004405e+01,-1.124975883716380562e-02
2.320000000000004547e+01,-1.125242425234270968e-02
2.330000000000004690e+01,-1.124748962695667175e-02
2.340000000000004832e+01,-1.123558546558114067e-02
2.350000000000004974e+01,-1.121728124021963667e-02
2.360000000000005116e+01,-1.119306159070281026e-02
2.370000000000005258e+01,-1.116334904200426067e-02
2.380000000000005400e+01,-1.112849470463397016e-02
2.390000000000005542e+01,-1.108880890928592121e-02
2.400000000000005684e+01,-1.104456619983614635e-02
2.410000000000005826e+01,-1.099602712984842218e-02
2.420000000000005969e+01,-1.094346435892142554e-02
2.430000000000006111e+01,-1.088713889049499998e-02
2.440000000000006253e+01,-1.082730769138012632e-02
2.450000000000006395e+01,-1.076421633897720921e-02
2.460000000000006537e+01,-1.069809195474940786e-02
2.470000000000006679e+01,-1.062914822489041677e-02
2.480000000000006821e+01,-1.055757341300448370e-02
2.490000000000006963e+01,-1.048355016155194490e-02
2.500000000000007105e+01,-1.040723851984166719e-02
2.510000000000007248e+01,-1.032878652139703271e-02
2.520000000000007390e+01,-1.024835999572645644e-02
2.530000000000007532e+01,-1.016611017200598488e-02
2.540000000000007674e+01,-1.008219292288232115e-02
2.550000000000007816e+01,-9.996754044576847478e-03
2.560000000000007958e+01,-9.909931911315917122e-03
2.570000000000008100e+01,-9.821857546568703301e-03
2.580000000000008242e+01,-9.732647642620042769e-03
2.590000000000008384e+01,-9.642414924136573015e-03
2.600000000000008527e+01,-9.551272514414860942e-03
2.610000000000008669e+01,-9.459327050950283935e-03
2.620000000000008811e+01,-9.366681326627022269e-03
2.630000000000008953e+01,-9.273425916997309754e-03
2.640000000000009095e+01,-9.179628803897695380e-03
2.650000000000009237e+01,-9.085366395466911923e-03
2.660000000000009379e+01,-8.990698824774078987e-03
2.670000000000009521e+01,-8.895685701368456766e-03
2.680000000000009663e+01,-8.800382528686664582e-03
2.690000000000009805e+01,-8.704846379332272649e-03
2.700000000000009948e+01,-8.609132984285991497e-03
2.710000000000010090e+01,-8.513301348449287681e-03
2.720000000000010232e+01,-8.417408454548936173e-03
2.730000000000010374e+01,-8.321504750953010246e-03
2.740000000000010516e+01,-8.225637500673543476e-03
2.750000000000010658e+01,-8.129853292178614022e-03
2.760000000000010800e+01,-8.034199792815209865e-03
2.770000000000010942e+01,-7.938715943361289093e-03
2.780000000000011084e+01,-7.843429462683917941e-03
2.790000000000011227e+01,-7.748363620227663798e-03
2.800000000000011369e+01,-7.653540648994532070e-03
2.810000000000011511e+01,-7.558981363756408015e-03
2.820000000000011653e+01,-7.464708247471072734e-03
2.830000000000011795e+01,-7.370739098300500836e-03
2.840000000000011937e+01,-7.277094044334850471e-03
2.850000000000012079e+01,-7.183794547093515746e-03
2.860000000000012221e+01,-7.090860584952047782e-03
2.870000000000012363e+01,-6.998310832404671875e-03
2.880000000000012506e+01,-6.906163198085069066e-03
2.890000000000012648e+01,-6.814437401630090742e-03
2.900000000000012790e+01,-6.723150149541133602e-03
2.910000000000012932e+01,-6.632321218685790880e-03
2.920000000000013074e+01,-6.541967201936981120e-03
2.930000000000013216e+01,-6.452104591169408737e-03
2.940000000000013358e+01,-6.362748894830089035e-03
2.950000000000013500e+01,-6.273918011496718364e-03
2.960000000000013642e+01,-6.185627989316416948e-03
2.970000000000013785e+01,-6.097896415352348221e-03
2.980000000000013927e+01,-6.010741453311416183e-03
2.990000000000014069e+01,-5.924181685671474178e-03
3.000000000000014211e+01,-5.838228082318141013e-03
3.010000000000014353e+01,-5.752891358579531947e-03
3.020000000000014495e+01,-5.668178068574128425e-03
3.030000000000014637e+01,-5.584090716303902364e-03
3.040000000000014779e+01,-5.500632658588584800e-03
3.050000000000014921e+01,-5.417806370938403962e-03
3.060000000000015064e+01,-5.335614103745252648e-03
3.070000000000015206e+01,-5.254060911944276671e-03
3.080000000000015348e+01,-5.173149854437726451e-03
3.090000000000015490e+01,-5.092887738468564011e-03
3.100000000000015632e+01,-5.013280287415931499e-03
3.110000000000015774e+01,-4.934333726063155727e-03
3.120000000000015916e+01,-4.856051994616139567e-03
3.130000000000016058e+01,-4.778439771107368707e-03
3.140000000000016200e+01,-4.701500662647245185e-03
3.150000000000016342e+01,-4.625239356630664843e-03
3.160000000000016485e+01,-4.549660196953817480e-03
3.170000000000016627e+01,-4.474766862470632919e-03
3.180000000000016769e+01,-4.400563232091086498e-03
3.190000000000016911e+01,-4.327052160232594188e-03
3.200000000000017053e+01,-4.254238084776707819e-03
3.210000000000017195e+01,-4.182124273869073858e-03
3.220000000000017337e+01,-4.110713691501880276e-03
3.230000000000017479e+01,-4.040010929787642840e-03
3.240000000000017621e+01,-3.970020580167781324e-03
3.250000000000017764e+01,-3.900746826397918920e-03
3.260000000000017906e+01,-3.832194308154129089e-03
3.270000000000018048e+01,-3.764364933704176554e-03
3.280000000000018190e+01,-3.697260742828647074e-03
3.290000000000018332e+01,-3.630882953619971390e-03
3.300000000000018474e+01,-3.565231358726857983e-03
3.310000000000018616e+01,-3.500305899803130005e-03
3.320000000000018758e+01,-3.436106134854370695e-03
3.330000000000018900e+01,-3.372632410547736406e-03
3.340000000000019043e+01,-3.309884750227730984e-03
3.350000000000019185e+01,-3.247863487819823303e-03
3.360000000000019327e+01,-3.186568646631458748e-03
3.370000000000019469e+01,-3.125998979508884650e-03
3.380000000000019611e+01,-3.066151298894926637e-03
3.390000000000019753e+01,-3.007019128472877834e-03
3.400000000000019895e+01,-2.948593149598943263e-03
3.410000000000020037e+01,-2.890860725048358896e-03
3.420000000000020179e+01,-2.833810332670997495e-03
3.430000000000020322e+01,-2.777431636894378292e-03
3.440000000000020464e+01,-2.721714899809457924e-03
3.450000000000020606e+01,-2.666654334873382135e-03
3.460000000000020748e+01,-2.612246026144057764e-03
3.470000000000020890e+01,-2.558486677926736456e-03
3.480000000000021032e+01,-2.505374566628268494e-03
3.490000000000021174e+01,-2.452907604693729381e-03
3.500000000000021316e+01,-2.401084481746302950e-03
3.510000000000021458e+01,-2.349903878265771715e-03
3.520000000000021600e+01,-2.299364362695028880e-03
3.530000000000021743e+01,-2.249466328394074399e-03
3.540000000000021885e+01,-2.200212228351950631e-03
3.550000000000022027e+01,-2.151604096120739076e-03
3.560000000000022169e+01,-2.103644044306143823e-03
3.570000000000022311e+01,-2.056332717573150764e-03
3.580000000000022453e+01,-2.009670212797145649e-03
3.590000000000022595e+01,-1.963654872182283434e-03
3.600000000000022737e+01,-1.918284559614418959e-03
3.610000000000022879e+01,-1.873557380553324183e-03
3.620000000000023022e+01,-1.829469273492748647e-03
3.630000000000023164e+01,-1.786018518219443163e-03
3.640000000000023306e+01,-1.743202951730926176e-03
3.650000000000023448e+01,-1.701019327332412272e-03
3.660000000000023590e+01,-1.659463741062080101e-03
3.670000000000023732e+01,-1.618530748373536721e-03
3.680000000000023874e+01,-1.578214646841340565e-03
3.690000000000024016e+01,-1.538510661594238039e-03
3.700000000000024158e+01,-1.499412032166822471e-03
3.710000000000024301e+01,-1.460915182877681445e-03
3.720000000000024443e+01,-1.423014651713112953e-03
3.730000000000024585e+01,-1.385705398548659449e-03
3.740000000000024727e+01,-1.348982117865602567e-03
3.750000000000024869e+01,-1.312838679457378798e-03
3.760000000000025011e+01,-1.277269400664483726e-03
3.770000000000025153e+01,-1.242269161188701331e-03
3.780000000000025295e+01,-1.207833322620732817e-03
3.790000000000025437e+01,-1.173957252371396346e-03
3.800000000000025580e+01,-1.140637156875467812e-03
3.810000000000025722e+01,-1.107870144205634361e-03
3.820000000000025864e+01,-1.075651060729031347e-03
3.830000000000026006e+01,-1.043975099729841510e-03
3.840000000000026148e+01,-1.012838383918639997e-03
3.850000000000026290e+01,-9.822356685090420994e-04
3.860000000000026432e+01,-9.521625425171075137e-04
3.870000000000026574e+01,-9.226147675590865883e-04
3.880000000000026716e+01,-8.935889434888868001e-04
3.890000000000026859e+01,-8.650797883830051898e-04
3.900000000000027001e+01,-8.370833977850982311e-04
3.910000000000027143e+01,-8.095951631784529309e-04
3.920000000000027285e+01,-7.826097197752814516e-04
3.930000000000027427e+01,-7.561207550552599514e-04
3.940000000000027569e+01,-7.301225416988716722e-04
3.950000000000027711e+01,-7.046085975099000785e-04
3.960000000000027853e+01,-6.795734937575661312e-04
3.970000000000027995e+01,-6.550110614484591079e-04
3.980000000000028137e+01,-6.309164073757506748e-04
3.990000000000028280e+01,-6.072843021479497078e-04


==> data/smart_grid/Frequenz2.csv <==
t,f2
2.000000000000000000e+01,-2.499522548880630840e-04
2.000000000000000000e+01,-4.992386039043695926e-04
2.010000000000000142e+01,-7.472706607572292790e-04
2.020000000000000284e+01,-9.934828420667921219e-04
2.030000000000000426e+01,-1.237345239185037599e-03
2.040000000000000568e+01,-1.478371316108800836e-03
2.050000000000000711e+01,-1.716120683052684091e-03
2.060000000000000853e+01,-1.950198617002051223e-03
2.070000000000000995e+01,-2.180254387043146624e-03
2.080000000000001137e+01,-2.405979039640102329e-03
2.090000000000001279e+01,-2.627102588650266201e-03
2.100000000000001421e+01,-2.843391041285045929e-03
2.110000000000001563e+01,-3.054643347893583414e-03
2.120000000000001705e+01,-3.260688413610025871e-03
2.130000000000001847e+01,-3.461382278260658266e-03
2.140000000000001990e+01,-3.656605503974877727e-03
2.150000000000002132e+01,-3.846260840882303241e-03
2.160000000000002274e+01,-4.030271182957430656e-03
2.170000000000002416e+01,-4.208577757834762630e-03
2.180000000000002558e+01,-4.381138577893605064e-03
2.190000000000002700e+01,-4.547927135462466984e-03
2.200000000000002842e+01,-4.708931297571442715e-03
2.210000000000002984e+01,-4.864152357340140176e-03
2.220000000000003126e+01,-5.013604177057704066e-03
2.230000000000003268e+01,-5.157312344329206474e-03
2.240000000000003411e+01,-5.295313299667758766e-03
2.250000000000003553e+01,-5.427653417885695830e-03
2.260000000000003695e+01,-5.554388027508941686e-03
2.270000000000003837e+01,-5.675580405033426451e-03
2.280000000000003979e+01,-5.791300836898391827e-03
2.290000000000004121e+01,-5.901625754345800855e-03
2.300000000000004263e+01,-6.006636841887986501e-03
2.310000000000004405e+01,-6.106420214288593371e-03
2.320000000000004547e+01,-6.201065723049977059e-03
2.330000000000004690e+01,-6.290666321647836283e-03
2.340000000000004832e+01,-6.375317467161238649e-03
2.350000000000004974e+01,-6.455116574971489149e-03
2.360000000000005116e+01,-6.530162551839641637e-03
2.370000000000005258e+01,-6.600555406022686096e-03
2.380000000000005400e+01,-6.666395931984089168e-03
2.390000000000005542e+01,-6.727785459096445771e-03
2.400000000000005684e+01,-6.784825651451730638e-03
2.410000000000005826e+01,-6.837618337312378718e-03
2.420000000000005969e+01,-6.886265356880088770e-03
2.430000000000006111e+01,-6.930868399178024587e-03
2.440000000000006253e+01,-6.971528838060378312e-03
2.450000000000006395e+01,-7.008347579779131663e-03
2.460000000000006537e+01,-7.041424917758901114e-03
2.470000000000006679e+01,-7.070860405235978446e-03
2.480000000000006821e+01,-7.096752743566908141e-03
2.490000000000006963e+01,-7.119199690778476620e-03
2.500000000000007105e+01,-7.138297982688308375e-03
2.510000000000007248e+01,-7.154143266363098205e-03
2.520000000000007390e+01,-7.166830051289995590e-03
2.530000000000007532e+01,-7.176451646521791322e-03
2.540000000000007674e+01,-7.183100095712879017e-03
2.550000000000007816e+01,-7.186866119111214035e-03
2.560000000000007958e+01,-7.187839055837847053e-03
2.570000000000008100e+01,-7.186106816489039838e-03
2.580000000000008242e+01,-7.181755840991827129e-03
2.590000000000008384e+01,-7.174871067491796206e-03
2.600000000000008527e+01,-7.165535907995143269e-03
2.610000000000008669e+01,-7.153832220609170414e-03
2.620000000000008811e+01,-7.139840283887513919e-03
2.630000000000008953e+01,-7.123638775786196413e-03
2.640000000000009095e+01,-7.105304760431109361e-03
2.650000000000009237e+01,-7.084913695222766483e-03
2.660000000000009379e+01,-7.062539438233470836e-03
2.670000000000009521e+01,-7.038254256346000715e-03
2.680000000000009663e+01,-7.012128842349272216e-03
2.690000000000009805e+01,-6.984232329740999203e-03
2.700000000000009948e+01,-6.954632306701756528e-03
2.710000000000010090e+01,-6.923394827722963336e-03
2.720000000000010232e+01,-6.890584422312447110e-03
2.730000000000010374e+01,-6.856264101723290316e-03
2.740000000000010516e+01,-6.820495370847161343e-03
2.750000000000010658e+01,-6.783338243713778193e-03
2.760000000000010800e+01,-6.744851257958920342e-03
2.770000000000010942e+01,-6.705091486553016455e-03
2.780000000000011084e+01,-6.664114553862400883e-03
2.790000000000011227e+01,-6.621974663217458472e-03
2.800000000000011369e+01,-6.578724629773583313e-03
2.810000000000011511e+01,-6.534415912173048048e-03
2.820000000000011653e+01,-6.489098643309544959e-03
2.830000000000011795e+01,-6.442821658963874404e-03
2.840000000000011937e+01,-6.395632527448377562e-03
2.850000000000012079e+01,-6.347577578980037605e-03
2.860000000000012221e+01,-6.298701930500161597e-03
2.870000000000012363e+01,-6.249049510297133118e-03
2.880000000000012506e+01,-6.198663083475163503e-03
2.890000000000012648e+01,-6.147584277106297318e-03
2.900000000000012790e+01,-6.095853602948167124e-03
2.910000000000012932e+01,-6.043510480200080422e-03
2.920000000000013074e+01,-5.990593256819975662e-03
2.930000000000013216e+01,-5.937139229870491697e-03
2.940000000000013358e+01,-5.883184667227480368e-03
2.950000000000013500e+01,-5.828764828251481456e-03
2.960000000000013642e+01,-5.773913982130507438e-03
2.970000000000013785e+01,-5.718665425180705260e-03
2.980000000000013927e+01,-5.663051497537059838e-03
2.990000000000014069e+01,-5.607103597236235727e-03
3.000000000000014211e+01,-5.550852193140466510e-03
3.010000000000014353e+01,-5.494326842539407930e-03
3.020000000000014495e+01,-5.437556211909670874e-03
3.030000000000014637e+01,-5.380568098121834945e-03
3.040000000000014779e+01,-5.323389453793334058e-03
3.050000000000014921e+01,-5.266046412137257403e-03
3.060000000000015064e+01,-5.208564310218560638e-03
3.070000000000015206e+01,-5.150967712227923559e-03
3.080000000000015348e+01,-5.093280429785222545e-03
3.090000000000015490e+01,-5.035525541529257097e-03
3.100000000000015632e+01,-4.977725410866478545e-03
3.110000000000015774e+01,-4.919901701457965459e-03
3.120000000000015916e+01,-4.862075393099429300e-03
3.130000000000016058e+01,-4.804266798102614991e-03
3.140000000000016200e+01,-4.746495577716692942e-03
3.150000000000016342e+01,-4.688780757764051191e-03
3.160000000000016485e+01,-4.631140743549472596e-03
3.170000000000016627e+01,-4.573593333603609076e-03
3.180000000000016769e+01,-4.516155733753349742e-03
3.190000000000016911e+01,-4.458844570695655665e-03
3.200000000000017053e+01,-4.401675905491632054e-03
3.210000000000017195e+01,-4.344665245873287167e-03
3.220000000000017337e+01,-4.287827557829518819e-03
3.230000000000017479e+01,-4.231177277850100595e-03
3.240000000000017621e+01,-4.174728323289018765e-03
3.250000000000017764e+01,-4.118494101326741590e-03
3.260000000000017906e+01,-4.062487518130927962e-03
3.270000000000018048e+01,-4.006720987379917484e-03
3.280000000000018190e+01,-3.951206440002496753e-03
3.290000000000018332e+01,-3.895955334805694444e-03
3.300000000000018474e+01,-3.840978668501129119e-03
3.310000000000018616e+01,-3.786286986771618228e-03
3.320000000000018758e+01,-3.731890395279777953e-03
3.330000000000018900e+01,-3.677798570095539704e-03
3.340000000000019043e+01,-3.624020767334082491e-03
3.350000000000019185e+01,-3.570565832129108611e-03
3.360000000000019327e+01,-3.517442207320362665e-03
3.370000000000019469e+01,-3.464657941737051081e-03
3.380000000000019611e+01,-3.412220699265639846e-03
3.390000000000019753e+01,-3.360137769532343249e-03
3.400000000000019895e+01,-3.308416081309496683e-03
3.410000000000020037e+01,-3.257062218828714502e-03
3.420000000000020179e+01,-3.206082440815537140e-03
3.430000000000020322e+01,-3.155482699307508854e-03
3.440000000000020464e+01,-3.105268655903718061e-03
3.450000000000020606e+01,-3.055445696964621382e-03
3.460000000000020748e+01,-3.006018945589643537e-03
3.470000000000020890e+01,-2.956993270125542802e-03
3.480000000000021032e+01,-2.908373292009639247e-03
3.490000000000021174e+01,-2.860163392351859537e-03
3.500000000000021316e+01,-2.812367717922223485e-03
3.510000000000021458e+01,-2.764990186895806279e-03
3.520000000000021600e+01,-2.718034493900928650e-03
3.530000000000021743e+01,-2.671504115124951999e-03
3.540000000000021885e+01,-2.625402311895964989e-03
3.550000000000022027e+01,-2.579732131582694338e-03
3.560000000000022169e+01,-2.534496408024750503e-03
3.570000000000022311e+01,-2.489697762410819724e-03
3.580000000000022453e+01,-2.445338604896409897e-03
3.590000000000022595e+01,-2.401421137167612276e-03
3.600000000000022737e+01,-2.357947356012591363e-03
3.610000000000022879e+01,-2.314919057779744015e-03
3.620000000000023022e+01,-2.272337842258195188e-03
3.630000000000023164e+01,-2.230205117738165866e-03
3.640000000000023306e+01,-2.188522105270656378e-03
3.650000000000023448e+01,-2.147289841371570213e-03
3.660000000000023590e+01,-2.106509182149196666e-03
3.670000000000023732e+01,-2.066180808169903321e-03
3.680000000000023874e+01,-2.026305230353893892e-03
3.690000000000024016e+01,-1.986882796494782166e-03
3.700000000000024158e+01,-1.947913696670759611e-03
3.710000000000024301e+01,-1.909397969453230110e-03
3.720000000000024443e+01,-1.871335506805891320e-03
3.730000000000024585e+01,-1.833726058170694322e-03
3.740000000000024727e+01,-1.796569235822259754e-03
3.750000000000024869e+01,-1.759864519606572269e-03
3.760000000000025011e+01,-1.723611262397723885e-03
3.770000000000025153e+01,-1.687808695437599061e-03
3.780000000000025295e+01,-1.652455932708216807e-03
3.790000000000025437e+01,-1.617551974659539983e-03
3.800000000000025580e+01,-1.583095711719960602e-03
3.810000000000025722e+01,-1.549085927188408257e-03
3.820000000000025864e+01,-1.515521298932933671e-03
3.830000000000026006e+01,-1.482400402430288566e-03
3.840000000000026148e+01,-1.449721714790725910e-03
3.850000000000026290e+01,-1.417483617259135712e-03
3.860000000000026432e+01,-1.385684398263942315e-03
3.870000000000026574e+01,-1.354322256661012790e-03
3.880000000000026716e+01,-1.323395304006846820e-03
3.890000000000026859e+01,-1.292901566240828044e-03
3.900000000000027001e+01,-1.262838986311485678e-03
3.910000000000027143e+01,-1.233205426835008549e-03
3.920000000000027285e+01,-1.203998672048291760e-03
3.930000000000027427e+01,-1.175216430937883879e-03
3.940000000000027569e+01,-1.146856341200909240e-03
3.950000000000027711e+01,-1.118915972981024149e-03
3.960000000000027853e+01,-1.091392832573653956e-03
3.970000000000027995e+01,-1.064284365801595371e-03
3.980000000000028137e+01,-1.037587961171840224e-03
3.990000000000028280e+01,-1.011300952652557450e-03


==> data/ssms/ssms.csv <==
t,MPC,DMPC
0.000000000000000000e+00,6.531932167801321157e+03,8.180348502102919156e+03
2.000000000000000042e-02,6.060171034865726142e+03,6.796877137131954441e+03
4.000000000000000083e-02,5.830941257849834074e+03,6.251327471942937336e+03
5.999999999999999778e-02,5.656166227593911572e+03,5.935552904653492078e+03
8.000000000000000167e-02,5.496361217862125159e+03,5.716466385694472592e+03
1.000000000000000056e-01,5.341707336294693960e+03,5.536299687201451889e+03
1.200000000000000094e-01,5.189652487402373481e+03,5.371892435662699427e+03
1.400000000000000133e-01,5.039752031738174082e+03,5.215410089038650767e+03
1.600000000000000033e-01,4.891999730740238192e+03,5.064034797999272087e+03
1.799999999999999933e-01,4.746578745898430498e+03,4.915826104458169539e+03
1.999999999999999833e-01,4.603562034711333581e+03,4.770479085476237742e+03
2.199999999999999734e-01,4.462951129547446726e+03,4.627664584089637174e+03
2.399999999999999634e-01,4.324729994734226239e+03,4.487449250881355511e+03
2.599999999999999534e-01,4.189102588946154356e+03,4.349910774119890448e+03
2.799999999999999711e-01,4.056271729362509177e+03,4.215221244574870070e+03
2.999999999999999889e-01,3.926479727861493302e+03,4.083555430808934034e+03
3.200000000000000067e-01,3.800117964956507876e+03,3.954948072866694929e+03
3.400000000000000244e-01,3.677354035213450516e+03,3.829415217175479029e+03
3.600000000000000422e-01,3.558153632011992158e+03,3.706959153528406659e+03
3.800000000000000600e-01,3.442392078456167837e+03,3.587543769949216312e+03
4.000000000000000777e-01,3.329913057108742578e+03,3.471115761294297499e+03
4.200000000000000955e-01,3.220557276078383438e+03,3.357633458780975161e+03
4.400000000000001132e-01,3.114175224451347731e+03,3.247036751438344254e+03
4.600000000000001310e-01,3.010631994841566666e+03,3.139271228845395399e+03
4.800000000000001488e-01,2.909808318162312389e+03,3.034254899856584416e+03
5.000000000000001110e-01,2.811599881191948953e+03,2.931903522226775749e+03
5.200000000000001288e-01,2.715915936823005268e+03,2.832271656899658865e+03
5.400000000000001465e-01,2.622677689352394736e+03,2.735212889759506652e+03
5.600000000000001643e-01,2.531816678722933830e+03,2.641161486992839400e+03
5.800000000000001821e-01,2.443273262279620667e+03,2.548537078910932905e+03
6.000000000000001998e-01,2.356995232420538741e+03,2.458800994750797599e+03
6.200000000000002176e-01,2.272936580059330026e+03,2.371426830093486387e+03
6.400000000000002354e-01,2.191056400734217277e+03,2.286257066894252603e+03
6.600000000000002531e-01,2.111317934542283638e+03,2.203548046302621970e+03
6.800000000000002709e-01,2.033687728977375400e+03,2.123149783790361198e+03
7.000000000000002887e-01,1.958134913324783156e+03,2.044157567985842661e+03
7.200000000000003064e-01,1.884630573606472808e+03,1.967809555237005952e+03
7.400000000000003242e-01,1.813147217736194307e+03,1.893587420155878817e+03
7.600000000000003419e-01,1.743658321323087193e+03,1.821467251778577065e+03
7.800000000000003597e-01,1.676137945358819252e+03,1.750865983610990952e+03
8.000000000000003775e-01,1.610560417791423561e+03,1.682373634885581851e+03
8.200000000000003952e-01,1.546900071710186467e+03,1.616081115742320435e+03
8.400000000000004130e-01,1.485131033536457608e+03,1.551798606798563242e+03
8.600000000000004308e-01,1.425227055232096518e+03,1.489485749938031631e+03
8.800000000000004485e-01,1.367161385105611316e+03,1.429048045446741980e+03
9.000000000000004663e-01,1.310906672316378717e+03,1.369945896955660146e+03
9.200000000000004841e-01,1.256434900655688125e+03,1.312630466262701702e+03
9.400000000000005018e-01,1.203717347620481860e+03,1.257337008662811513e+03
9.600000000000005196e-01,1.152724565197130687e+03,1.204004411311241029e+03
9.800000000000005373e-01,1.103426379139355959e+03,1.152520804850615605e+03
1.000000000000000444e+00,1.055791903859908416e+03,1.102782127997944826e+03
1.020000000000000462e+00,1.009789570362685822e+03,1.054722242118512440e+03
1.040000000000000480e+00,9.653871649218817765e+02,1.008265449049893846e+03
1.060000000000000497e+00,9.225518764702303542e+02,9.633126436397679981e+02
1.080000000000000515e+00,8.812503508911277095e+02,9.198905234770505785e+02
1.100000000000000533e+00,8.414487506211887649e+02,8.779835271598551572e+02
1.120000000000000551e+00,8.031128181620737223e+02,8.376196116054932190e+02
1.140000000000000568e+00,7.662079422749939113e+02,7.987679962323546761e+02
1.160000000000000586e+00,7.306992257891740792e+02,7.613928990634130969e+02
1.180000000000000604e+00,6.965515540986776841e+02,7.254653507085844240e+02
1.200000000000000622e+00,6.637296635507151450e+02,6.909443330825562271e+02
1.220000000000000639e+00,6.321982090447364726e+02,6.577812421007955663e+02
1.240000000000000657e+00,6.019218302661931830e+02,6.259430532706924168e+02
1.260000000000000675e+00,5.728652160719933590e+02,5.953862292475348568e+02
1.280000000000000693e+00,5.449931666289060104e+02,5.660602343167159916e+02
1.300000000000000711e+00,5.182706529803940612e+02,5.379290824230283761e+02
1.320000000000000728e+00,4.926628737841112411e+02,5.109741457176455697e+02
1.340000000000000746e+00,4.681353090209123025e+02,4.851670638018339901e+02
1.360000000000000764e+00,4.446537705284555955e+02,4.604784590544244338e+02
1.380000000000000782e+00,4.221844492581057011e+02,4.368716994568974314e+02
1.400000000000000799e+00,4.006939591939421348e+02,4.143092458544152805e+02
1.420000000000000817e+00,3.801493779077538875e+02,3.927544808047301217e+02
1.440000000000000835e+00,3.605182837539532557e+02,3.721672241033809314e+02
1.460000000000000853e+00,3.417687897346056616e+02,3.525117375842780802e+02
1.480000000000000870e+00,3.238695740868832331e+02,3.337524882071812158e+02
1.500000000000000888e+00,3.067899076641656393e+02,3.158581288399465734e+02
1.520000000000000906e+00,2.904996781976950615e+02,2.987989385895875785e+02
1.540000000000000924e+00,2.749694115387234206e+02,2.825449408788040273e+02
1.560000000000000941e+00,2.601702899916132310e+02,2.670667563471005792e+02
1.580000000000000959e+00,2.460741678566396899e+02,2.523330277307860285e+02
1.600000000000000977e+00,2.326535843077012373e+02,2.383131116448593616e+02
1.620000000000000995e+00,2.198817737346567753e+02,2.249783530258636972e+02
1.640000000000001013e+00,2.077326736833066718e+02,2.122998662401790000e+02
1.660000000000001030e+00,1.961809305276374573e+02,2.002520180086328594e+02
1.680000000000001048e+00,1.852019030096977588e+02,1.888090260923692938e+02
1.700000000000001066e+00,1.747716637820068968e+02,1.779456298851288807e+02
1.720000000000001084e+00,1.648669990860920507e+02,1.676371950030097935e+02
1.740000000000001101e+00,1.554654066988119325e+02,1.578596958962403107e+02
1.760000000000001119e+00,1.465450922753242935e+02,1.485891250040848774e+02
1.780000000000001137e+00,1.380849642144463871e+02,1.398034188879773581e+02
1.800000000000001155e+00,1.300646271684577755e+02,1.314808619562145964e+02
1.820000000000001172e+00,1.224643743153675217e+02,1.236007076312343571e+02
1.840000000000001190e+00,1.152651785073911128e+02,1.161433103622602800e+02
1.860000000000001208e+00,1.084486824048173901e+02,1.090894315610088370e+02
1.880000000000001226e+00,1.019971876997942388e+02,1.024198753085319566e+02
1.900000000000001243e+00,9.589364352967739080e+01,9.611625299972867253e+01
1.920000000000001261e+00,9.012163417479901284e+01,9.016089947242697633e+01
1.940000000000001279e+00,8.466536613051349036e+01,8.453636167442822114e+01
1.960000000000001297e+00,7.950965463854554116e+01,7.922678850447877608e+01
1.980000000000001315e+00,7.463990975775918457e+01,7.421674709501648692e+01
2.000000000000001332e+00,7.004212204966528077e+01,6.949196106805621298e+01
2.020000000000001350e+00,6.570284794929023064e+01,6.503877155480385852e+01
2.040000000000001368e+00,6.160919488737346938e+01,6.084342726910733035e+01
2.060000000000001386e+00,5.774880622540066355e+01,5.689304121348141052e+01
2.080000000000001403e+00,5.410984606058717361e+01,5.317478438388646822e+01
2.100000000000001421e+00,5.068098395371242759e+01,4.967617542838455336e+01
2.120000000000001439e+00,4.745137962864773584e+01,4.638542119395032870e+01
2.140000000000001457e+00,4.441066768847340285e+01,4.329161564316211042e+01
2.160000000000001474e+00,4.154894238936729067e+01,4.038455084866030376e+01
2.180000000000001492e+00,3.885674250982341249e+01,3.765441056627225436e+01
2.200000000000001510e+00,3.632503634937210535e+01,3.509206763807262064e+01
2.220000000000001528e+00,3.394520688768644590e+01,3.268851783752751317e+01
2.240000000000001545e+00,3.170903713190485362e+01,3.043525774973195297e+01
2.260000000000001563e+00,2.960869567705064043e+01,2.832363369118569452e+01
2.280000000000001581e+00,2.763672250169203437e+01,2.634557588731512823e+01
2.300000000000001599e+00,2.578601501837200516e+01,2.449348774854778199e+01
2.320000000000001616e+00,2.404981439590481784e+01,2.276018734033786828e+01
2.340000000000001634e+00,2.242169216833796241e+01,2.113887047131834507e+01
2.360000000000001652e+00,2.089553714324522815e+01,1.962313495680067277e+01
2.380000000000001670e+00,1.946554262000824309e+01,1.820697144896848485e+01
2.400000000000001688e+00,1.812619392689013864e+01,1.688455276682698525e+01
2.420000000000001705e+00,1.687225628397376553e+01,1.565044757918765050e+01
2.440000000000001723e+00,1.569876299744055181e+01,1.449929082656763413e+01
2.460000000000001741e+00,1.460100398918363851e+01,1.342607879332050835e+01
2.480000000000001759e+00,1.357451466439574439e+01,1.242604840756350448e+01
2.500000000000001776e+00,1.261506511851654544e+01,1.149464694273000376e+01
2.520000000000001794e+00,1.171864968378846150e+01,1.062758551738948753e+01
2.540000000000001812e+00,1.088147681462151439e+01,9.820805206703964174e+00
2.560000000000001830e+00,1.009995931002800695e+01,9.070608145518749055e+00
2.580000000000001847e+00,9.370704870525589314e+00,8.373254916355396205e+00
2.600000000000001865e+00,8.690506986142514378e+00,7.725415545085213331e+00
2.620000000000001883e+00,8.056336151462256012e+00,7.123978049158107062e+00
2.640000000000001901e+00,7.465331403033217406e+00,6.565979421352900580e+00
2.660000000000001918e+00,6.914792173923341778e+00,6.048588173848825633e+00
2.680000000000001936e+00,6.402170459719373596e+00,5.569101192485087282e+00
2.700000000000001954e+00,5.925063289856099757e+00,5.124988017546342256e+00
2.720000000000001972e+00,5.481205497798436355e+00,4.713759009117941545e+00
2.740000000000001990e+00,5.068462783295602847e+00,4.333210414986195858e+00
2.760000000000002007e+00,4.684825059668988878e+00,3.981190268943355370e+00
2.780000000000002025e+00,4.328400078885510815e+00,3.655725006411654654e+00
2.800000000000002043e+00,3.997407326999467436e+00,3.355066297152637489e+00
2.820000000000002061e+00,3.690172182417885249e+00,3.077559691195341340e+00
2.840000000000002078e+00,3.405120329350409314e+00,2.821618024229990418e+00
2.860000000000002096e+00,3.140772418745223504e+00,2.585675446300442104e+00
2.880000000000002114e+00,2.895738968981790951e+00,2.368296611104675264e+00
2.900000000000002132e+00,2.668715498589053770e+00,2.168086323801902360e+00
2.920000000000002149e+00,2.458477883278465281e+00,1.983798010293343905e+00
2.940000000000002167e+00,2.263877929627039265e+00,1.814217978338977355e+00
2.960000000000002185e+00,2.083839157808883069e+00,1.658278064853918377e+00
2.980000000000002203e+00,1.917352785856346165e+00,1.514982085069572770e+00
3.000000000000002220e+00,1.763473908031279791e+00,1.383401452631489503e+00
3.020000000000002238e+00,1.621317859998544497e+00,1.262723934600577191e+00
3.040000000000002256e+00,1.490056763620190017e+00,1.152071180391896377e+00
3.060000000000002274e+00,1.368916244323848286e+00,1.050705271429659193e+00
3.080000000000002292e+00,1.257172314145631686e+00,9.578863125090846253e-01
3.100000000000002309e+00,1.154148413700680775e+00,8.729186515502823651e-01
3.120000000000002327e+00,1.059212606494964959e+00,7.951982458138955323e-01
3.140000000000002345e+00,9.717749191581546153e-01,7.241277051247060337e-01
3.160000000000002363e+00,8.912848213478913317e-01,6.591759052170507172e-01
3.180000000000002380e+00,8.172288392495481446e-01,5.998786171992792626e-01
3.200000000000002398e+00,7.491282967721284436e-01,5.457752425619101233e-01
3.220000000000002416e+00,6.865371787194316511e-01,4.964721657519305942e-01
3.240000000000002434e+00,6.290401103954613715e-01,4.515585512113241551e-01
3.260000000000002451e+00,5.762504482812397244e-01,4.106798852926204502e-01
3.280000000000002469e+00,5.278084766012854923e-01,3.734777003655298522e-01
3.300000000000002487e+00,4.833797047756493992e-01,3.396420972103088576e-01
3.320000000000002505e+00,4.426532609296808807e-01,3.088864487773618772e-01
3.340000000000002522e+00,4.053403768111646377e-01,2.809369772056973247e-01
3.360000000000002540e+00,3.711729596347824733e-01,2.555606487881588729e-01
3.380000000000002558e+00,3.399022465466922660e-01,2.325436861968692703e-01
3.400000000000002576e+00,3.112975375678774248e-01,2.116766961704280581e-01
3.420000000000002593e+00,2.851450030403003266e-01,1.927741496463105109e-01
3.440000000000002611e+00,2.612465617602573453e-01,1.756642176100907393e-01
3.460000000000002629e+00,2.394188261410132579e-01,1.601797286510732998e-01
3.480000000000002647e+00,2.194921109003363235e-01,1.461718304334643226e-01
3.500000000000002665e+00,2.013095019182980228e-01,1.335036353128389308e-01
3.520000000000002682e+00,1.847259820560988863e-01,1.220457473426676126e-01
3.540000000000002700e+00,1.696076108686548345e-01,1.116880439860852003e-01
3.560000000000002718e+00,1.558307552806861562e-01,1.023292732025491703e-01
3.580000000000002736e+00,1.432813684296891654e-01,9.387716600552722945e-02
3.600000000000002753e+00,1.318543140076328390e-01,8.624927171978780116e-02
3.620000000000002771e+00,1.214527335582152173e-01,7.936857251732747087e-02
3.640000000000002789e+00,1.119874543071562312e-01,7.316027293665193498e-02
3.660000000000002807e+00,1.033764352187855617e-01,6.756032891107174865e-02
3.680000000000002824e+00,9.554424908469240363e-02,6.250691274542517772e-02
3.700000000000002842e+00,8.842159855800030277e-02,5.794487535283075058e-02
3.720000000000002860e+00,8.194486415070771634e-02,5.382409820267507888e-02
3.740000000000002878e+00,7.605568231117572353e-02,5.010062609080161156e-02
3.760000000000002895e+00,7.070055179540414569e-02,4.673256403619381605e-02
3.780000000000002913e+00,6.583046663682605437e-02,4.368556018736615559e-02
3.800000000000002931e+00,6.140057410830689066e-02,4.092658865938712809e-02
3.820000000000002949e+00,5.736985615429371355e-02,3.842689819487860037e-02
3.840000000000002967e+00,5.370083285212742807e-02,3.615956165728875099e-02
3.860000000000002984e+00,5.035928653867347005e-02,3.410050536993543963e-02
3.880000000000003002e+00,4.731400531275600091e-02,3.222637456151056928e-02
3.900000000000003020e+00,4.453654469441509223e-02,3.051746337803069864e-02
3.920000000000003038e+00,4.200100628903926520e-02,2.895446642294370945e-02
3.940000000000003055e+00,3.968383236985710549e-02,2.752302267783842890e-02
3.960000000000003073e+00,3.756361535223386866e-02,2.620847607327088727e-02
3.980000000000003091e+00,3.562092119251457356e-02,2.499767728801084027e-02
4.000000000000002665e+00,3.383812579952573396e-02,2.388016634613442449e-02


==> data/waterTank/Cost.csv <==
iter,with,without
0.000000000000000000e+00,6.252130845068409215e+00,1.075028956218311471e+01
1.000000000000000000e+00,9.979762652420033575e+00,2.080967510633704620e+01
2.000000000000000000e+00,1.054833305119056419e+01,1.862718239091864447e+01
3.000000000000000000e+00,1.278499928978783551e+01,1.659335816532991714e+01
4.000000000000000000e+00,1.619535747016791305e+01,1.945846094885766320e+01
5.000000000000000000e+00,1.966128482474221784e+01,2.214830185234029969e+01
6.000000000000000000e+00,2.267775863069676134e+01,2.464204613830964874e+01
7.000000000000000000e+00,2.532295846830974995e+01,2.640769074609100997e+01
8.000000000000000000e+00,2.776379602565494409e+01,2.781421347925445886e+01
9.000000000000000000e+00,2.925449658030986910e+01,2.901148091653672267e+01
1.000000000000000000e+01,3.015511429983726188e+01,3.019775376682460788e+01
1.100000000000000000e+01,3.035381222802955747e+01,3.088608563339719737e+01
1.200000000000000000e+01,3.045138346058784506e+01,3.088677211479517126e+01
1.300000000000000000e+01,3.051851198318860980e+01,3.077177138722748140e+01
1.400000000000000000e+01,,3.064620844104783259e+01
1.500000000000000000e+01,,3.080798322004084255e+01
1.600000000000000000e+01,,3.086064747666653929e+01
1.700000000000000000e+01,,3.089558867347117399e+01
1.800000000000000000e+01,,3.098634267691715394e+01
1.900000000000000000e+01,,3.114928454353020726e+01
2.000000000000000000e+01,,3.114117236098013919e+01
2.100000000000000000e+01,,3.103849791569086847e+01
2.200000000000000000e+01,,3.097053156840257060e+01
2.300000000000000000e+01,,3.094407289374594328e+01
2.400000000000000000e+01,,3.097670429336842446e+01
2.500000000000000000e+01,,3.066492414748249828e+01
2.600000000000000000e+01,,3.061303137840643274e+01
2.700000000000000000e+01,,3.054194747878977978e+01
2.800000000000000000e+01,,3.034577676014186665e+01
2.900000000000000000e+01,,3.014570661309971200e+01
3.000000000000000000e+01,,3.010504551093205450e+01
3.100000000000000000e+01,,3.002109768626755937e+01
3.200000000000000000e+01,,2.968723422071568763e+01
3.300000000000000000e+01,,2.915101978241096958e+01
3.400000000000000000e+01,,2.904399794463388318e+01
3.500000000000000000e+01,,2.889575824895176837e+01
3.600000000000000000e+01,,2.895021409197842388e+01
3.700000000000000000e+01,,2.890526519371622882e+01
3.800000000000000000e+01,,2.907731915639105580e+01
3.900000000000000000e+01,,2.972521618095607465e+01
4.000000000000000000e+01,,3.027101951401497359e+01
4.100000000000000000e+01,,3.024173230754272268e+01
4.200000000000000000e+01,,3.109629063975071617e+01
4.300000000000000000e+01,,3.175729730675453055e+01
4.400000000000000000e+01,,3.158885445184981933e+01
4.500000000000000000e+01,,3.132214078342239461e+01
4.600000000000000000e+01,,3.118211237706311323e+01
4.700000000000000000e+01,,3.096079822986148145e+01
4.800000000000000000e+01,,3.068211900588528707e+01
4.900000000000000000e+01,,3.041564209390455176e+01


==> data/waterTank/cost_with.csv <==
iter,cost
1,6.831133654606959205e+00
2,1.058353298711867652e+01
3,1.174928761435246649e+01
4,1.248586750134359491e+01
5,1.290885421218646556e+01
6,1.326190422469478136e+01
7,1.348310508331807078e+01


==> data/waterTank/cost_without.csv <==
iter,cost
1,8.318263605717895359e+00
2,9.511967720545504434e+00
3,1.038480984807965157e+01
4,1.118200018589466183e+01
5,1.173983143056863909e+01
6,1.205857018591937546e+01
7,1.231823594807618605e+01
8,1.253483062905560352e+01
9,1.273065204895279656e+01
10,1.290573581744864740e+01
11,1.301513064754660931e+01
12,1.317545117821754097e+01
13,1.330860874226540602e+01
14,1.337767525791754153e+01
15,1.340409861997333785e+01
16,1.343610522210355285e+01
17,1.342556586224655391e+01
18,1.341584270121851041e+01
19,1.345254409441217369e+01
20,1.348779383901409723e+01
21,1.349910571073340471e+01
22,1.354002784738644394e+01
23,1.364019506545522908e+01
24,1.368973991414879166e+01
25,1.366696367715134386e+01
26,1.373515066765000547e+01
27,1.373710727078973903e+01
28,1.372293534166211337e+01
29,1.367803807600712673e+01
30,1.486922625195702174e+01
31,1.331658538456873053e+01
32,1.368557712437820406e+01
33,1.365063755227970077e+01
34,1.335025308244372688e+01
35,1.329105186118851911e+01
36,1.329184972928638331e+01
37,1.328800436055609779e+01
38,1.327156204778267856e+01
39,1.321915435480099710e+01
40,1.317029448052077178e+01
41,1.317949621952774919e+01
42,1.326988693816070963e+01
43,1.327893178313818012e+01
44,1.328952048431573196e+01
45,1.330225073753233822e+01
46,1.332052856304912503e+01
47,1.324805102258484091e+01
48,1.321328950520338275e+01
49,1.324481163327643785e+01
50,1.326537708686807093e+01
51,1.348350200366609819e+01
52,1.372325756416953979e+01
53,1.332683597504004958e+01
54,1.339333046619164591e+01
55,1.338036100181499499e+01
56,1.339804277637642294e+01
57,1.342579641289315795e+01
58,1.338235416254732080e+01
59,1.339856646545201180e+01
60,1.336662479396133385e+01
61,1.335249751405769381e+01
62,1.333399893930863200e+01
63,1.326191538455230301e+01
64,1.328726175487581962e+01
65,1.331595113496956628e+01
66,1.335013168370905490e+01
67,1.335885113169230642e+01
68,1.338407859135826783e+01
69,1.336824758699079574e+01
70,1.340418522124434730e+01
71,1.343036294919078166e+01
72,1.345568517768559680e+01
73,1.344840728814889630e+01
74,1.347048226725615905e+01
75,1.343830170042599192e+01
76,1.345673023931331613e+01
77,1.344194126226970276e+01
78,1.343039686014531853e+01
79,1.345155770486677937e+01
80,1.345018629452163594e+01
81,1.344687653686656859e+01
82,1.344240963808050537e+01
83,1.343839089558316502e+01
84,1.341254479739377636e+01
85,1.341943909491635978e+01
86,1.343083331298790739e+01
87,1.345413141113530386e+01
88,1.346982589475672754e+01
89,1.347862618645293686e+01


==> data/waterTank/with.csv <==
t,J
0.000000000000000000e+00,7.371196119793339108e+00
1.000000000000000000e+00,7.279870386237347724e+00
2.000000000000000000e+00,8.918137453944437354e+00
3.000000000000000000e+00,1.108783885067592578e+01
4.000000000000000000e+00,1.322424019882110358e+01
5.000000000000000000e+00,1.428293872666664655e+01
6.000000000000000000e+00,1.512639180679842710e+01
7.000000000000000000e+00,1.636508872159565797e+01
8.000000000000000000e+00,1.780686837538400979e+01
9.000000000000000000e+00,1.908478237361460472e+01
1.000000000000000000e+01,2.036852428297850537e+01
1.100000000000000000e+01,2.157155302648234141e+01
1.200000000000000000e+01,2.251186846535020791e+01
1.300000000000000000e+01,2.344436357561713891e+01
1.400000000000000000e+01,2.461343585953015989e+01
1.500000000000000000e+01,2.575189473736019963e+01
1.600000000000000000e+01,2.680923074083441904e+01
1.700000000000000000e+01,2.787765583587070140e+01
1.800000000000000000e+01,2.894649796417827048e+01
1.900000000000000000e+01,2.990413846063502845e+01
2.000000000000000000e+01,3.087714181416350101e+01
2.100000000000000000e+01,3.181654814856230828e+01
2.200000000000000000e+01,3.269917957459485791e+01
2.300000000000000000e+01,3.350646099721843285e+01
2.400000000000000000e+01,3.427754673716126632e+01
2.500000000000000000e+01,3.497135207809400015e+01
2.600000000000000000e+01,3.562361161308700019e+01
2.700000000000000000e+01,3.616922320714954964e+01
2.800000000000000000e+01,3.668905513740756419e+01
2.900000000000000000e+01,3.716152372455427866e+01


==> data/waterTank/without.csv <==
t,J
0.000000000000000000e+00,1.753025802416822287e+01
1.000000000000000000e+00,3.552204586589508750e+01
2.000000000000000000e+00,4.221312297105912847e+01
3.000000000000000000e+00,4.967789499495138728e+01
4.000000000000000000e+00,5.509465303558931026e+01
5.000000000000000000e+00,5.865890886661890846e+01
6.000000000000000000e+00,5.704547619634253408e+01
7.000000000000000000e+00,3.903599385759861917e+01
8.000000000000000000e+00,2.889223755232385926e+01
9.000000000000000000e+00,2.372690505755510060e+01
1.000000000000000000e+01,2.212715495289295831e+01
1.100000000000000000e+01,2.298005921110615546e+01
1.200000000000000000e+01,2.383207404088395265e+01
1.300000000000000000e+01,2.457073894478789811e+01
1.400000000000000000e+01,2.446504736129645963e+01
1.500000000000000000e+01,2.442055582570376515e+01
1.600000000000000000e+01,2.474730334624581474e+01
1.700000000000000000e+01,2.574435518029413927e+01
1.800000000000000000e+01,2.829043564839504654e+01
1.900000000000000000e+01,2.967576834794303409e+01
2.000000000000000000e+01,2.981864030436837254e+01
2.100000000000000000e+01,3.024732473384361242e+01
2.200000000000000000e+01,3.094645306909126603e+01
2.300000000000000000e+01,3.229556209676591294e+01
2.400000000000000000e+01,3.384007024313410739e+01
2.500000000000000000e+01,3.469581626604527003e+01
2.600000000000000000e+01,3.575236330071335544e+01
2.700000000000000000e+01,3.675910133381180600e+01
2.800000000000000000e+01,3.779688955293502062e+01
2.900000000000000000e+01,3.892782509827080872e+01
3.000000000000000000e+01,4.021283525673248249e+01
3.100000000000000000e+01,4.138579879598751887e+01
3.200000000000000000e+01,4.229126209634629419e+01
3.300000000000000000e+01,4.302585883316991300e+01
3.400000000000000000e+01,4.380043458326397854e+01
3.500000000000000000e+01,4.443862098638699365e+01
3.600000000000000000e+01,4.496637855557872143e+01
3.700000000000000000e+01,4.567157596663875552e+01
3.800000000000000000e+01,4.586224907531660477e+01
3.900000000000000000e+01,4.594452392999662038e+01
4.000000000000000000e+01,4.623839799404808559e+01
4.100000000000000000e+01,5.387579414029181635e+01
4.200000000000000000e+01,5.215216940453895234e+01
4.300000000000000000e+01,4.783049657865566928e+01
4.400000000000000000e+01,4.785120136560814785e+01
4.500000000000000000e+01,4.887381517351983007e+01
4.600000000000000000e+01,5.086209076422976239e+01
4.700000000000000000e+01,5.141920385701495633e+01
4.800000000000000000e+01,5.197051590983959812e+01
4.900000000000000000e+01,5.324379375195483988e+01
5.000000000000000000e+01,5.490134458169726628e+01
5.100000000000000000e+01,5.524769841114661517e+01
5.200000000000000000e+01,5.486958073262449886e+01
5.300000000000000000e+01,5.532050777675021891e+01
5.400000000000000000e+01,5.526506771987106958e+01
5.500000000000000000e+01,5.538602339273565178e+01
5.600000000000000000e+01,5.474919336841846729e+01
5.700000000000000000e+01,5.483498062496794034e+01
5.800000000000000000e+01,5.521981011169977194e+01
5.900000000000000000e+01,5.554259780111276967e+01
6.000000000000000000e+01,5.518629410829058202e+01
6.100000000000000000e+01,5.413540210721656365e+01
6.200000000000000000e+01,5.177455334888594507e+01
6.300000000000000000e+01,5.001574223716535528e+01
6.400000000000000000e+01,4.884638172741126283e+01
6.500000000000000000e+01,4.600380383251342664e+01
6.600000000000000000e+01,4.551304934971589233e+01
6.700000000000000000e+01,4.419469758564716955e+01
6.800000000000000000e+01,4.410440411254115389e+01
6.900000000000000000e+01,4.150570379982839597e+01
7.000000000000000000e+01,4.091322239498101254e+01
7.100000000000000000e+01,4.040793811965616555e+01
7.200000000000000000e+01,4.006793890731956509e+01
7.300000000000000000e+01,3.809619005072790543e+01
7.400000000000000000e+01,3.737656226414670613e+01
7.500000000000000000e+01,3.699771528325258885e+01
7.600000000000000000e+01,3.662058821750202497e+01
7.700000000000000000e+01,3.675604592455653830e+01
7.800000000000000000e+01,3.652383262467292013e+01
7.900000000000000000e+01,3.662612296586449645e+01
8.000000000000000000e+01,3.665458394693005317e+01
8.100000000000000000e+01,3.700246392487889580e+01
8.200000000000000000e+01,3.824659260160191110e+01
8.300000000000000000e+01,3.830463664547726665e+01
8.400000000000000000e+01,3.850844467565403306e+01
8.500000000000000000e+01,3.740707884380540804e+01
8.600000000000000000e+01,3.653256063243468077e+01
8.700000000000000000e+01,3.600852939607883485e+01
8.800000000000000000e+01,3.482335923545024059e+01
8.900000000000000000e+01,3.519858685285584698e+01
9.000000000000000000e+01,3.597913230096936132e+01
9.100000000000000000e+01,3.566455950992907731e+01
9.200000000000000000e+01,3.464053343114564143e+01
9.300000000000000000e+01,3.395752592475562182e+01
9.400000000000000000e+01,3.391247229946282715e+01
9.500000000000000000e+01,3.442948859106467552e+01
9.600000000000000000e+01,3.464952027831341752e+01
9.700000000000000000e+01,3.465525986173990702e+01
9.800000000000000000e+01,3.499656025562639172e+01
9.900000000000000000e+01,3.575725909250739676e+01

